Graph Neural Networks for Enhancing Ensemble Forecasts of Extreme Rainfall

Climate change is increasing the occurrence of extreme precipitation events, threatening infrastructure, agriculture, and public safety. Ensemble prediction systems provide probabilistic forecasts but exhibit biases and difficulties in capturing extreme weather. While post-processing techniques aim to enhance forecast accuracy, they rarely focus on precipitation, which exhibits complex spatial dependencies and tail behavior. Our novel framework leverages graph neural networks to post-process ensemble forecasts, specifically modeling the extremes of the underlying distribution. This allows to capture spatial dependencies and improves forecast accuracy for extreme events, thus leading to more reliable forecasts and mitigating risks of extreme precipitation and flooding.

==> data/hp.csv <==
,x,Ensemble,Normal,Normal Mixed,Mixed
0,0.99,0.0,0.26754817094548633,0.0,0.0
1,0.9932272944600546,0.0,0.26823740425135856,0.2149253272428935,0.28902133965558463
2,0.9964650043496412,0.0,0.2689275297418645,0.21560218615945748,0.2896372584520328
3,0.9997131632824179,0.0,0.2696185455455946,0.216281462050374,0.2902546013916068
4,1.0029718049805236,0.0,0.2703104497809219,0.2169631560502422,0.2908733675472299
5,1.006240963274929,0.0,0.27100324055601344,0.21764726924442568,0.2914935559702531
6,1.0095206721057868,0.0,0.27169691596884193,0.21833380266884217,0.29211516569042467
7,1.012810965522785,0.0,0.27239147410719816,0.2190227573097529,0.29273819571586074
8,1.0161118776854998,0.0,0.2730869130487027,0.21971413410355578,0.29336264503301596
9,1.0194234428637508,0.0,0.27378323086081857,0.22040793393657837,0.29398851260665493
10,1.0227456954379552,0.0,0.27448042560086344,0.2211041576448727,0.29461579737982385
11,1.0260786698994875,0.0,0.2751784953160229,0.22180280601401178,0.2952444982738232
12,1.029422400851035,0.0,0.2758774380433628,0.22250387977888816,0.2958746141881807
13,1.0327769230069583,0.0,0.2765772518098428,0.22320737962351242,0.29650614400062414
14,1.0361422711936517,0.0,0.2772779346323294,0.2239133061808152,0.2971390865670565
15,1.039518480349904,0.0,0.27797948451761,0.22462166003244888,0.2977734407215294
16,1.0429055855272624,0.0,0.2786818994624056,0.22533244170859243,0.29840920527621867
17,1.0463036218903952,0.0,0.279385177453386,0.22604565168775712,0.2990463790213999
18,1.0497126247174577,0.0,0.2800893164671825,0.22676129039659346,0.299684960725425
19,1.0531326294004584,0.0,0.2807943144704035,0.22747935820970072,0.30032494913469787
20,1.056563671445626,0.0,0.28150016941964817,0.22819985544943722,0.30096634297365293
21,1.060005786473778,0.0,0.28220687926152127,0.22892278238573288,0.30160914094473196
22,1.0634590102206913,0.0,0.2829144419326481,0.2296481392359032,0.3022533417283629
23,1.0669233785374725,0.0,0.28362285535968956,0.2303759261644648,0.3028989439829385
24,1.0703989273909298,0.0,0.2843321174593576,0.23110614328295276,0.30354594634479626
25,1.0738856928639477,0.0,0.2850422261384301,0.23183879064974008,0.3041943474281979
26,1.07738371115586,0.0,0.28575317929376715,0.23257386826985796,0.30484414582531033
27,1.0808930185828272,0.0,0.28646497481232647,0.2333113760948192,0.3054953401061865
28,1.084413651578212,0.0,0.28717761057117963,0.2340513140224417,0.3061479288187473
29,1.0879456466929585,0.0,0.2878910844375281,0.2347936818966752,0.306801910488764
30,1.0914890405959718,0.0,0.2886053942687199,0.23553847950742898,0.3074572836198405
31,1.0950438700744982,0.0,0.289320537912266,0.23628570659040188,0.3081140466933975
32,1.0986101720345072,0.0,0.2900365132058571,0.23703536282691348,0.30877219816865586
33,1.1021879835010744,0.0,0.2907533179773808,0.23778744784373795,0.30943173648262146
34,1.1057773416187668,0.0,0.2914709500449387,0.2385419612129394,0.31009266005007036
35,1.1093782836520276,0.0,0.29218940721686354,0.23929890245170846,0.3107549672635342
36,1.1129908469855634,0.0,0.2929086872917372,0.24005827102220217,0.31141865649328687
37,1.116615069124732,0.0,0.29362878805840786,0.24082006633138436,0.31208372608733115
38,1.1202509876959326,0.0,0.2943497072960087,0.24158428773086904,0.3127501743713859
39,1.123898640446995,0.0,0.29507144277397523,0.24235093451676445,0.31341799964887485
40,1.1275580652475732,0.0,0.2957939922520643,0.24312000592952113,0.3140872002009143
41,1.1312293000895373,0.0,0.2965173534803721,0.24389150115377933,0.31475777428630286
42,1.1349123830873684,0.0,0.2972415241993532,0.2446654193182207,0.31542972014151116
43,1.1386073524785543,0.0,0.29796650213983916,0.2454417594954205,0.3161030359806721
44,1.1423142466239864,0.0,0.298692285023058,0.24622052070170275,0.31677771999557175
45,1.1460331040083582,0.0,0.29941887056065297,0.24700170189699674,0.31745377035564126
46,1.1497639632405643,0.0,0.3001462564547025,0.24778530198469564,0.3181311852079484
47,1.1535068630541017,0.0,0.3008744403977395,0.24857131981151798,0.31880996267719103
48,1.1572618423074716,0.0,0.3016034200727713,0.24935975416736988,0.31949010086568974
49,1.161028939984584,0.0,0.3023331931532999,0.25015060378521065,0.3201715978533822
50,1.1648081951951599,0.0,0.3030637573033418,0.25094386734091945,0.32085445169781757
51,1.16859964717514,0.0,0.30379511017744865,0.2517395434531646,0.32153866043415164
52,1.1724033352870908,0.0,0.3045272494207278,0.2525376306832753,0.3222242220751427
53,1.1762192990206133,0.0,0.30526017266886313,0.25333812753511425,0.3229111346111474
54,1.1800475779927524,0.0,0.30599387754813595,0.25414103245495434,0.32359939601011845
55,1.18388821194841,0.0,0.30672836167544604,0.2549463438313553,0.3242890042176013
56,1.1877412407607557,0.0,0.30746362265833327,0.25575405999504464,0.3249799571567331
57,1.191606704431642,0.0,0.30819965809499883,0.25656417921879915,0.3256722527282409
58,1.1954846430920187,0.0,0.3089364655743273,0.25737669971732935,0.32636588881044126
59,1.1993750970023507,0.0,0.30967404267590815,0.2581916196471663,0.32706086325924033
60,1.2032781065530347,0.0,0.31041238697005813,0.25900893710655004,0.32775717390813386
61,1.2071937122648189,0.0,0.3111514960178435,0.2598286501353207,0.3284548185682094
62,1.2111219547892247,0.0,0.3118913673711021,0.2606507567148121,0.32915379502814734
63,1.2150628749089671,0.0,0.3126319985724668,0.2614752547677467,0.32985410105422336
64,1.2190165135383795,0.0,0.31337338715538754,0.26230214215813374,0.33055573439031194
65,1.2229829117238376,0.0,0.31411553064415476,0.26313141669116946,0.33125869275788977
66,1.2269621106441861,0.0,0.31485842655392227,0.2639630761131392,0.33196297385603996
67,1.2309541516111657,0.0,0.31560207239073124,0.26479711811132217,0.3326685753614572
68,1.2349590760698423,0.0,0.3163464656515331,0.26563354031389874,0.33337549492845275
69,1.2389769255990375,0.0,0.3170916038242136,0.26647234028985956,0.3340837301889615
70,1.2430077419117593,0.0,0.3178374843876166,0.26731351554891736,0.33479327875254783
71,1.2470515668556368,0.0,0.3185841048115686,0.2681570635414208,0.3355041382064134
72,1.2511084424133532,0.0,0.3193314625569026,0.2690029816582714,0.3362163061154053
73,1.2551784107030821,0.0,0.32007955507548236,0.2698512672308421,0.33692978002202467
74,1.259261513978925,0.0,0.32082837981022766,0.27070191753089834,0.3376445574464354
75,1.26335779463135,0.0,0.32157793419513914,0.271554929770522,0.33836063588647497
76,1.2674672951876311,0.0,0.32232821565532244,0.2724103011020371,0.33907801281766414
77,1.2715900583122912,0.0,0.3230792216070145,0.27326802861793875,0.33979668569321864
78,1.2757261268075437,0.0,0.3238309494576084,0.27412810935082355,0.3405166519440608
79,1.2798755436137372,0.0,0.3245833966056786,0.2749905402733235,0.34123790897883166
80,1.284038351809802,0.0,0.32533656044100745,0.275855318298041,0.3419604541839045
81,1.288214594613696,0.0,0.3260904383446105,0.27672244027748805,0.3426842849233984
82,1.292404315382855,0.0,0.3268450276887628,0.2775919030040267,0.3434093985391921
83,1.2966075576146416,0.0,0.32760032583702525,0.2784637032098117,0.3441357923509397
84,1.300824364946797,0.0,0.32835633014427085,0.27933783756673725,0.3448634636560855
85,1.3050547811578945,0.0,0.32911303795671165,0.28021430268638475,0.3455924097298806
86,1.3092988501677938,0.0,0.3298704466119252,0.28109309511997327,0.3463226278253998
87,1.313556616038097,0.0,0.3306285534388817,0.2819742113583137,0.34705411517355883
88,1.3178281229726054,0.0,0.33138735575797107,0.2828576478317636,0.3477868689831326
89,1.3221134153177798,0.0,0.33214685088103046,0.2837434009101864,0.34852088644077395
90,1.3264125375631994,0.0,0.3329070361113716,0.28463146690291186,0.349256164711033
91,1.3307255343420248,0.0,0.33366790874380864,0.2855218420587,0.34999270093637724
92,1.3350524504314607,0.0,0.3344294660646856,0.2864145225657066,0.350730492237212
93,1.3393933307532213,0.0,0.3351917053519051,0.28730950455145243,0.3514695357119021
94,1.3437482203739959,0.0,0.3359546238749558,0.2882067840827941,0.3522098284367933
95,1.3481171645059178,0.0,0.33671821889494125,0.28910635716589816,0.3529513674662355
96,1.352500208507033,0.0,0.3374824876646084,0.2900082197462176,0.3536941498326051
97,1.356897397881771,0.0,0.3382474274283762,0.2909123677084703,0.3544381725463299
98,1.3613087782814182,0.0,0.3390130354223644,0.2918187968766218,0.3551834325959127
99,1.3657343955045902,0.0,0.33977930887442287,0.29272750301386863,0.3559299269479568
100,1.370174295497709,0.0,0.34054624500416053,0.29363848182262575,0.35667765254719175
101,1.3746285243554786,0.0,0.34131384102297524,0.29455172894451614,0.35742660631649975
102,1.3790971283213649,0.0,0.34208209413408286,0.2954672399603627,0.3581767851569429
103,1.3835801537880743,0.0,0.342851001532547,0.2963850103901837,0.3589281859477904
104,1.3880776472980367,0.0,0.3436205604053093,0.29730503569319006,0.3596808055465473
105,1.3925896555438881,0.0,0.3443907679312195,0.29822731126778534,0.3604346407889833
106,1.3971162253689549,0.0,0.345161621281065,0.2991518324515693,0.36118968848916244
107,1.4016574037677412,0.0,0.3459331176176022,0.30007859452134267,0.3619459454394734
108,1.406213237886416,0.0,0.3467052540955865,0.3010075926931165,0.36270340841065996
109,1.4107837750233032,0.0,0.3474780278618031,0.301938822122122,0.36346207415185344
110,1.4153690626293716,0.0,0.3482514360550981,0.3028722779028252,0.36422193939060377
111,1.4199691483087287,0.0,0.3490254758064094,0.30380795506894287,0.364983000832913
112,1.4245840798191147,0.0,0.34980014423879796,0.30474584859346193,0.36574525516326883
113,1.4292139050723975,0.0,0.3505754384674793,0.3056859533886605,0.3665086990446782
114,1.4338586721350715,0.0,0.3513513555998551,0.3066282643061338,0.3672733291187025
115,1.438518429228755,0.0,0.35212789273554457,0.30757277613682044,0.3680391420054924
116,1.443193224730692,0.0,0.3529050469664166,0.30851948361103265,0.36880613430382464
117,1.4478831071742544,0.0,0.3536828153766221,0.3094683813984893,0.36957430259113794
118,1.4525881252494453,0.0,0.35446119504262563,0.3104194641083512,0.37034364342357057
119,1.4573083278034047,0.0,0.35524018303323823,0.3113727262892593,0.37111415333599856
120,1.4620437638409167,0.0,0.35601977640964944,0.3123281624293762,0.3718858288420738
121,1.4667944825249186,0.0,0.35679997222546056,0.3132857669564293,0.3726586664342634
122,1.4715605331770107,0.0,0.3575807675267173,0.3142455342377575,0.3734326625838898
123,1.4763419652779686,0.0,0.3583621593519426,0.3152074585803609,0.37420781374117074
124,1.4811388284682572,0.0,0.3591441447321698,0.31617153423095246,0.374984116335261
125,1.4859511725485453,0.0,0.3599267206909763,0.31713775537601296,0.3757615667742938
126,1.4907790474802234,0.0,0.36070988424451667,0.3181061161418485,0.3765401614454228
127,1.4956225033859225,0.0,0.3614936324015565,0.3190766105946513,0.37731989671486593
128,1.5004815905500337,0.0,0.36227796216350594,0.32004923274056246,0.37810076892794875
129,1.5053563594192305,0.0,0.36306287052445396,0.321023976525738,0.3788827744091483
130,1.5102468606029928,0.0,0.36384835447120223,0.3220008358364176,0.37966590946213846
131,1.5151531448741324,0.0,0.3646344109832993,0.3229798044989963,0.3804501703698358
132,1.5200752631693197,0.0,0.36542103703307527,0.32396087628009895,0.38123555339444504
133,1.525013266589613,0.0,0.366208229585676,0.32494404488665674,0.38202205477750634
134,1.5299672064009882,0.0,0.3669959855990982,0.3259293039659875,0.38280967073994254
135,1.5349371340348719,0.0,0.36778430202422374,0.32691664710587864,0.38359839748210767
136,1.5399231010886756,0.0,0.36857317580485527,0.32790606783467213,0.38438823118383514
137,1.5449251593263298,0.0,0.3693626038777509,0.32889755962135325,0.38517916800448754
138,1.5499433606788233,0.0,0.3701525831726597,0.32989111587564146,0.3859712040830059
139,1.5549777572447414,0.0,0.3709431106123571,0.3308867299480841,0.3867643355379613
140,1.560028401290806,0.0,0.3717341831126804,0.33188439513015383,0.38755855846760534
141,1.5650953452524206,0.0,0.3725257975825647,0.33288410465434715,0.3883538689499222
142,1.5701786417342116,0.0,0.3733179509240787,0.3338858516942875,0.3891502630426812
143,1.5752783435105773,0.0,0.37411064003246053,0.33488962936482997,0.3899477367834899
144,1.5803945035262337,0.0,0.3749038617961542,0.3358954307221693,0.39074628618984764
145,1.5855271748967654,0.0,0.3756976130968458,0.3369032487639506,0.39154590725920024
146,1.5906764109091767,0.0,0.3764918908094999,0.33791307642938284,0.3923465959689943
147,1.595842265022444,0.0,0.3772866918023962,0.33892490659935515,0.3931483482767338
148,1.6010247908680728,0.0,0.37808201293716637,0.3399387320965561,0.39395116012003534
149,1.606224042250652,0.0,0.3788778510688308,0.3409545456855956,0.3947550274166855
150,1.6114400731484149,0.0,0.37967420304583566,0.3419723400731288,0.39555994606469796
151,1.6166729377137974,0.0,0.38047106571009,0.34299210790798507,0.3963659119423721
152,1.621922690274002,0.0,0.3812684358970031,0.3440138417812969,0.3971729209083509
153,1.627189385331561,0.0,0.3820663104355221,0.3450375342266342,0.39798096880168093
154,1.632473077564902,0.0,0.38286468614816915,0.34606317772013906,0.3987900514418716
155,1.6377738218289162,0.0,0.3836635598510796,0.347090764680665,0.39960016462895626
156,1.6430916731555278,0.0,0.3844629283540394,0.3481202874699185,0.40041130414355297
157,1.6484266867542654,0.0,0.38526278846052336,0.3491517383926034,0.40122346574692636
158,1.6537789180128342,0.0,0.3860631369677333,0.3501851096965669,0.4020366451810497
159,1.659148422497693,0.0,0.38686397066663614,0.35122039357295076,0.4028508381686683
160,1.6645352559546287,0.0,0.38766528634200215,0.35225758215634295,0.40366604041336246
161,1.6699394743093374,0.0,0.38846708077244385,0.35329666752493305,0.4044822475996122
162,1.6753611336680034,0.0,0.38926935073045454,0.35433764170067106,0.4052994553928616
163,1.6808002903178816,0.0,0.3900720929824466,0.3553804966494273,0.40611765943958406
164,1.6862570007278834,0.0,0.3908753042887913,0.35642522428115686,0.40693685536734875
165,1.6917313215491616,0.0,0.3916789814038568,0.35747181645006565,0.40775703878488684
166,1.6972233096156988,0.0,0.39248312107604827,0.3585202649547795,0.4085782052821582
167,1.7027330219448977,0.0,0.3932877200478464,0.3595705615385161,0.40940035043041995
168,1.7082605157381734,0.0,0.3940927750558473,0.36062269788926016,0.4102234697822942
169,1.713805848381546,0.0,0.3948982828308018,0.3616766656399396,0.41104755887183697
170,1.7193690774462378,0.0,0.3957042400976554,0.3627324563686072,0.41187261321460816
171,1.7249502606892697,0.0,0.39651064357558763,0.36379006159862204,0.41269862830774084
172,1.7305494560540629,0.0,0.3973174899780523,0.36484947279883606,0.4135255996300128
173,1.7361667216710372,0.0,0.39812477601281737,0.365910681383782,0.414353522641917
174,1.7418021158582182,0.0,0.39893249838200523,0.3669736787138641,0.41518239278573393
175,1.7474556971218396,0.0,0.3997406537821329,0.3680384560955525,0.41601220548560386
176,1.7531275241569526,0.0,0.4005492389041524,0.3691050047815789,0.41684295614759975
177,1.7588176558480342,0.0,0.40135825043349127,0.37017331597113645,0.4176746401598007
178,1.7645261512695998,0.0,0.4021676850500934,0.3712433808100808,0.4185072528923666
179,1.7702530696868142,0.0,0.40297753942845943,0.3723151903911349,0.41934078969761224
180,1.77599847055611,0.0,0.40378781023768784,0.3733887357540965,0.4201752459100828
181,1.781762413525802,0.0,0.404598494141516,0.37446400788604717,0.42101061684663
182,1.787544958436708,0.0,0.4054095877983611,0.3755409977215657,0.421846897806488
183,1.79334616532277,0.0,0.40622108786136146,0.37661969614294244,0.42268408407135055
184,1.7991660944116772,0.0,0.40703299097841783,0.3777000939803976,0.42352217090544897
185,1.8050048061254906,0.0,0.40784529379223483,0.3787821820123014,0.42436115355562953
186,1.8108623610812724,0.0,0.4086579929403624,0.37986595096539744,0.42520102725143283
187,1.816738820091712,0.0,0.4094710850552378,0.3809513915150273,0.42604178720517216
188,1.822634244165761,0.0,0.410284566764227,0.38203849428536096,0.4268834286120143
189,1.8285486945092637,0.0,0.41109843468966656,0.3831272498496252,0.4277259466500589
190,1.8344822325255943,0.0,0.41191268544890614,0.3842176487303389,0.42856933648041995
191,1.8404349198162935,0.0,0.41272731565434984,0.38530968139954824,0.4294135932473071
192,1.8464068181817084,0.0,0.41354232191349904,0.3864033382790655,0.4302587120781073
193,1.8523979896216343,0.0,0.4143577008289943,0.3874986097407106,0.43110468808346775
194,1.858408496335957,0.0,0.41517344899865805,0.38859548610655426,0.4319515163573785
195,1.8644384007253014,0.0,0.4159895630155369,0.3896939576491649,0.4327991919772568
196,1.8704877653916758,0.0,0.4168060394679444,0.3907940145918575,0.43364771000403
197,1.8765566531391253,0.0,0.4176228749395037,0.3918956471089441,0.4344970654822217
198,1.8826451269743805,0.0,0.41844006600919026,0.39299884532598917,0.4353472534400356
199,1.8887532501075146,0.0,0.4192576092513751,0.39410359932006467,0.43619826888944196
200,1.8948810859525973,0.0,0.42007550123586745,0.3952098991200098,0.4370501068262637
201,1.9010286981283553,0.0,0.42089373852795814,0.3963177347066923,0.43790276223026336
202,1.9071961504588304,0.0,0.4217123176884626,0.39742709601327175,0.43875623006522974
203,1.9133835069740446,0.0,0.4225312352737644,0.3985379729254669,0.43961050527906664
204,1.9195908319106623,0.0,0.42335048783585855,0.39965035528182347,0.4404655828038804
205,1.92581818971266,0.0,0.4241700719223949,0.40076423287398644,0.44132145755606916
206,1.9320656450319929,0.0,0.42498998407672195,0.4018795954469725,0.4421781244364122
207,1.9383332627292673,0.0,0.42581022083793046,0.4029964326994475,0.4430355783301597
208,1.9446211078744138,0.0,0.42663077874089705,0.4041147342840036,0.4438938141071232
209,1.950929245747363,0.0,0.4274516543163285,0.4052344898074415,0.44475282662176635
210,1.9572577418387227,0.0,0.4282728440908051,0.4063556888310528,0.4456126107132964
211,1.9636066618504586,0.0,0.4290943445868256,0.40747832087090596,0.44647316120575603
212,1.9699760716965755,0.0,0.4299161523228502,0.4086023753981344,0.4473344729081159
213,1.976366037503803,0.0,0.4307382638133459,0.4097278418392267,0.4481965406143673
214,1.9827766256122796,0.0,0.43156067556882993,0.4108547095763194,0.44905935910361555
215,1.9892079025762448,0.0,0.4323833840959149,0.41198296794749223,0.44992292314017396
216,1.9956599351647266,0.0,0.4332063858973527,0.4131126062470648,0.450787227473658
217,2.002132790362238,0.0,0.4340296774720793,0.41424361372589713,0.45165226683908055
218,2.0086265353694683,0.0,0.43485325531525965,0.4153759795916907,0.45251803595694634
219,2.0151412376039857,0.0,0.4356771159183318,0.4165096930092931,0.4533845295333487
220,2.021676964700933,0.0,0.43650125576905235,0.4176447431010042,0.4542517422600651
221,2.0282337845137337,0.0,0.43732567135154105,0.4187811189468852,0.45511966881465443
222,2.034811765114791,0.0,0.4381503591463257,0.4199188095850688,0.45598830386055356
223,2.0414109747962006,0.0,0.43897531563038755,0.42105780401207304,0.4568576420471756
224,2.048031482070456,0.0,0.43980053727720597,0.42219809118311624,0.4577276780100075
225,2.0546733556711603,0.0,0.44062602055680394,0.4233396600124343,0.4585984063707092
226,2.0613366645537403,0.0,0.4414517619357934,0.4244824993736005,0.459469821737212
227,2.068021477896163,0.0,0.44227775787742035,0.42562659809984726,0.4603419187038187
228,2.074727865099652,0.0,0.4431040048416105,0.4267719449843901,0.46121469185130304
229,2.08145589578941,0.0,0.4439304992850146,0.42791852878075365,0.46208813574701024
230,2.0882056398153397,0.0,0.4447572376610542,0.42906633820309936,0.462962244944958
231,2.0949771672527713,0.0,0.4455842164199671,0.4302153619265566,0.4638370139859375
232,2.101770548403188,0.0,0.44641143200885325,0.431365588587554,0.4647124373976155
233,2.108585853794956,0.0,0.4472388808717204,0.43251700678415417,0.46558850969463567
234,2.115423154184059,0.0,0.44806655944953006,0.4336696050763904,0.46646522537872237
235,2.1222825205548292,0.0,0.44889446418024304,0.4348233719866046,0.46734257893878256
236,2.1291640241206875,0.0,0.4497225914988662,0.43597829599978766,0.4682205648510099
237,2.1360677363248803,0.0,0.4505509378374976,0.43713436556392227,0.46909917757898817
238,2.142993728841224,0.0,0.4513794996253733,0.43829156909032685,0.46997841157379594
239,2.1499420735748456,0.0,0.4522082732889131,0.43944989495400233,0.47085826127411096
240,2.156912842662933,0.0,0.4530372552517671,0.44060933149397985,0.4717387211063154
241,2.1639061084754805,0.0,0.4538664419348616,0.4417698670136715,0.47261978548460115
242,2.1709219436160425,0.0,0.4546958297564459,0.44293148978122154,0.4735014488110762
243,2.1779604209224863,0.0,0.45552541513213834,0.44409418802986156,0.4743837054758704
244,2.1850216134677485,0.0,0.45635519447497297,0.4452579499582656,0.4752665498572424
245,2.1921055945605934,0.0,0.4571851641954459,0.4464227637309074,0.47614997632168715
246,2.1992124377463744,0.0,0.45801532070156226,0.44758861747842116,0.4770339792240426
247,2.2063422168077973,0.0,0.4588456603988823,0.44875549929796155,0.4779185529075984
248,2.2134950057656866,0.0,0.4596761796905684,0.4499233972535679,0.47880369170420345
249,2.220670878879753,0.0,0.46050687497743176,0.45109229937652806,0.47968938993437515
250,2.2278699106493676,0.0,0.46133774265797933,0.45226219366574627,0.4805756419074083
251,2.235092175814329,0.0,0.4621687791284602,0.45343306808811046,0.48146244192148413
252,2.242337749355647,0.0,0.46299998078291305,0.454604910578863,0.4823497842637807
253,2.2496067064963143,0.0,0.46383134401321263,0.45577770904197235,0.4832376632105826
254,2.2568991227020927,0.0,0.46466286520911715,0.4569514513505064,0.4841260730273914
255,2.264215073682292,0.0,0.46549454075831487,0.45812612534700825,0.48501500796903696
256,2.27155463539056,0.0,0.4663263670464715,0.45930171884387216,0.4859044622797885
257,2.278917884025668,0.0,0.46715834045727733,0.4604782196237227,0.4867944301934661
258,2.2863048960323042,0.0,0.4679904573724941,0.46165561543979416,0.4876849059335523
259,2.293715748101866,0.0,0.46882271417200255,0.46283389401631314,0.48857588371330524
260,2.301150517173256,0.0,0.46965510723384934,0.4640130430488806,0.4894673577358705
261,2.3086092804336817,0.0,0.47048763293429474,0.46519305020485757,0.4903593221943947
262,2.316092115319457,0.0,0.4713202876478595,0.4663739031237507,0.4912517712721381
263,2.3235990995168043,0.0,0.47215306774737253,0.4675555894176008,0.4921446991425888
264,2.3311303109626635,0.0,0.4729859696040182,0.4687380966713711,0.49303809996957654
265,2.3386858278454996,0.0,0.4738189895873838,0.4699214124433393,0.493931967907387
266,2.3462657286061144,0.0,0.4746521240655069,0.47110552426548835,0.4948262971008764
267,2.353870091938462,0.0,0.47548536940492314,0.47229041964390117,0.4957210816855862
268,2.3614989967904636,0.0,0.47631872197071334,0.4734760860591549,0.4966163157878589
269,2.369152522364831,0.0,0.4771521781265516,0.4746625109667181,0.49751199352495307
270,2.3768307481198843,0.0,0.47798573423475216,0.47584968179734755,0.4984081090051594
271,2.3845337537703797,0.0,0.478819386656318,0.4770375859574878,0.4993046563279169
272,2.392261619288337,0.0,0.4796531317509876,0.4782262108296721,0.5002016295839291
273,2.400014424903868,0.0,0.4804869658772832,0.47941554377292306,0.5010990228552815
274,2.4077922511060126,0.0,0.48132088539255813,0.4806055721231568,0.5019968302155577
275,2.4155951786435703,0.0,0.482154886653045,0.48179628319358603,0.5028950457299575
276,2.423423288525942,0.0,0.48298896601390295,0.4829876642751264,0.5037936634554135
277,2.43127666202397,0.0,0.48382311982926585,0.4841797026368033,0.5046926774407108
278,2.4391553806707806,0.0,0.4846573444522898,0.4853723855261587,0.5055920817266027
279,2.447059526262633,0.0,0.4854916362352013,0.4865657001696613,0.5064918703459317
280,2.454989180859765,0.0,0.48632599152934475,0.4877596337731164,0.5073920373237462
281,2.4629444267872485,0.0,0.48716040668523053,0.48895417352207693,0.5082925766774204
282,2.470925346635842,0.0,0.4879948780525828,0.4901493065822564,0.5091934824167738
283,2.4789320232628493,0.0,0.48882940198038755,0.4913450200999422,0.5100947485441897
284,2.4869645397929783,0.0,0.4896639748169403,0.4925413012024097,0.5109963690547358
285,2.4950229796192054,0.0,0.4904985929098942,0.493738136998339,0.5118983379362839
286,2.50310742640364,0.0,0.491333252606308,0.4949355145782304,0.51280064916963
287,2.511217964078395,0.0,0.4921679502526938,0.49613342101482294,0.5137032967286147
288,2.5193546768464556,0.0,0.49300268219506527,0.4973318433635121,0.5146062745802448
289,2.5275176491825557,0.0,0.4938374447789855,0.49853076866277035,0.5155095766848126
290,2.535706965834054,0.0,0.49467223434961516,0.4997301839345669,0.5164131969960185
291,2.543922711821813,0.0,0.4955070472517602,0.5009300761847892,0.5173171294610919
292,2.5521649724410835,0.0,0.4963418798299202,0.5021304324036657,0.5182213680209125
293,2.5604338332623886,0.0,0.49717672842833605,0.5033312395661881,0.5191259066101325
294,2.568729380132414,0.0,0.4980115893910385,0.5045324846325361,0.5200307391572986
295,2.5770516991748953,0.0,0.49884645906189545,0.5057341545485017,0.5209358595849739
296,2.5854008767915175,0.0,0.49968133378466073,0.5069362362459148,0.5218412618098611
297,2.593776999662808,0.0,0.5005162099030215,0.5081387166430699,0.5227469397429241
298,2.6021801547490377,0.0,0.501351083760647,0.5093415826451524,0.5236528872895114
299,2.6106104292911243,0.0,0.5021859517012355,0.5105448211446671,0.5245590983494797
300,2.619067910811537,0.0,0.5030208100685638,0.5117484190218666,0.5254655668173156
301,2.6275526871152066,0.0,0.5038556552065339,0.5129523631451798,0.5263722865822605
302,2.636064846290436,0.0,0.5046904834592219,0.5141566403716422,0.5272792515284337
303,2.644604476709815,0.0,0.5055252911709255,0.5153612375473264,0.5281864555349552
304,2.653171667031137,0.0,0.5063600746862125,0.5165661415077728,0.5290938924760714
305,2.661766506198321,0.0,0.5071948303499685,0.5177713390784214,0.5300015562212776
306,2.670389083442335,0.0,0.508029554507445,0.518976817075044,0.530909440635443
307,2.679039488282119,0.0,0.5088642435043074,0.5201825623041763,0.531817539578935
308,2.6877178105255206,0.0,0.509698893686683,0.521388561563552,0.5327258469077435
309,2.6964241402702207,0.0,0.5105335014012088,0.5225948016425358,0.5336343564736062
310,2.705158567904673,0.0,0.51136806299508,0.5238012693225579,0.5345430621241327
311,2.7139211841090423,0.0,0.5122025748160972,0.5250079513775481,0.53545195770293
312,2.7227120798561426,0.0,0.5130370332127152,0.5262148345743711,0.5363610370497273
313,2.731531346412387,0.0,0.5138714345340902,0.5274219056732624,0.5372702940005017
314,2.7403790753387303,0.0,0.514705775130128,0.5286291514282626,0.538179722387603
315,2.7492553584916215,0.0,0.5155400513515322,0.5298365585876548,0.5390893160398798
316,2.7581602880239573,0.0,0.5163742595498516,0.5310441138944003,0.5399990687828043
317,2.7670939563860406,0.0,0.5172083960775281,0.5322518040865758,0.5409089744385994
318,2.776056456326537,0.0,0.518042457287945,0.5334596158978097,0.5418190268263631
319,2.7850478808934396,0.0,0.5188764395354744,0.5346675360577197,0.542729219762195
320,2.794068323435034,0.0,0.519710339175525,0.53587555129235,0.5436395470593227
321,2.803117877600871,0.0,0.5205441525645905,0.5370836483246094,0.5445500025282279
322,2.8121966373427334,0.0,0.5213778760602964,0.5382918138747083,0.5454605799767721
323,2.821304696915615,0.0,0.5222115060214485,0.539500034660597,0.5463712732103234
324,2.8304421508786977,0.0,0.5230450388080801,0.5407082973984042,0.5472820760318826
325,2.839609094096334,0.0,0.5238784707814998,0.5419165888028742,0.5481929822422104
326,2.8488056217390327,0.0,0.52471179830434,0.543124895587806,0.549103985639953
327,2.8580318292844447,0.0,0.5255450177406028,0.544333204466491,0.5500150800217695
328,2.867287812518355,0.0,0.5263781254557093,0.545541502152152,0.5509262591824584
329,2.8765736675356783,0.0,0.527211117816546,0.5467497753583803,0.5518375169150842
330,2.885889490741456,0.0,0.5280439911915128,0.5479580107995752,0.5527488470111045
331,2.895235378851857,0.0,0.5288767419505709,0.5491661951913819,0.5536602432604969
332,2.9046114288951808,0.0,0.5297093664652892,0.550374315251129,0.5545716994518856
333,2.914017738212866,0.0,0.5305418611088928,0.5515823576982677,0.5554832093726687
334,2.923454404460502,0.0,0.5313742222563098,0.5527903092548089,0.5563947668091456
335,2.932921525608841,0.0,0.5322064462842189,0.5539981566457615,0.5573063655466429
336,2.942419199944814,0.0,0.5330385295710963,0.5552058865995696,0.558217999369643
337,2.9519475260725545,0.0,0.5338704684972636,0.5564134858485507,0.5591296620619101
338,2.9615066029144215,0.0,0.5347022594449348,0.557620941129332,0.5600413474066178
339,2.9710965297120233,0.0,0.5355338987982631,0.5588282391832886,0.5609530491864764
340,2.9807174060272517,0.0,0.5363653829433885,0.5600353667569788,0.5618647611838598
341,2.990369331743312,0.0,0.537196708268485,0.561242310602582,0.5627764771809327
342,3.0000524070657657,0.0,0.5380278711638073,0.5624490574783343,0.5636881909597784
343,3.0097667325235635,0.0,0.5388588680217379,0.5636555941489637,0.5645998963025253
344,3.0195124089700944,0.0,0.5396896952368342,0.5648619073861267,0.5655115869914743
345,3.0292895375842304,0.0,0.5405203492058753,0.5660679839688427,0.5664232568092264
346,3.039098219871378,0.0,0.5413508263279093,0.5672738106839288,0.5673348995388096
347,3.048938557664532,0.0,0.5421811230042993,0.5684793743264344,0.5682465089638055
348,3.0588106531253305,0.0,0.543011235638771,0.5696846617000741,0.569158078868478
349,3.0687146087451187,0.0,0.5438411606374588,0.5708896596176624,0.5700696030378988
350,3.0786505273460114,0.0,0.5446708944089531,0.5720943549015455,0.5709810752580756
351,3.0886185120819603,0.0,0.5455004333643463,0.5732987343840339,0.5718924893160787
352,3.0986186664398256,0.0,0.5463297739172797,0.5745027849078344,0.5728038390001682
353,3.1086510942404497,0.0,0.5471589124839901,0.5757064933264806,0.5737151180999207
354,3.118715899639735,0.0,0.5479878454833557,0.5769098465047647,0.5746263204063569
355,3.128813187129728,0.0,0.5488165693369434,0.5781128313191664,0.5755374397120679
356,3.1389430615396985,0.0,0.5496450804690545,0.5793154346582826,0.5764484698113427
357,3.1491056280372334,0.0,0.5504733753067708,0.5805176434232562,0.5773594045002941
358,3.159300992129325,0.0,0.5513014502800014,0.581719444528204,0.5782702375769861
359,3.16952925966347,0.0,0.5521293018215288,0.582920824900644,0.5791809628415606
360,3.1797905368287642,0.0,0.5529569263670541,0.5841217714819222,0.5800915740963638
361,3.1900849301570067,0.0,0.5537843203552444,0.5853222712276377,0.5810020651460726
362,3.2004125465238067,0.0,0.5546114802277776,0.5865223111080681,0.5819124297978211
363,3.210773493149693,0.0,0.5554384024293892,0.5877218781085946,0.5828226618613276
364,3.2211678776012267,0.0,0.5562650834079174,0.5889209592301232,0.5837327551490197
365,3.231595807792116,0.0,0.5570915196143491,0.5901195414895098,0.5846427034761615
366,3.2420573919843396,0.0,0.5579177075028657,0.5913176119199799,0.5855525006609793
367,3.2525527387892708,0.0,0.5587436435308891,0.5925151575715504,0.5864621405247876
368,3.263081957168802,0.0,0.5595693241591262,0.593712165511449,0.5873716168921148
369,3.273645156436478,0.0,0.5603947458516156,0.5949086228245333,0.5882809235908293
370,3.2842424462586304,0.0,0.5612199050757719,0.5961045166137084,0.589190054452265
371,3.2948739366555184,0.0,0.5620447983024323,0.5972998340003447,0.5900990033113469
372,3.3055397380024663,0.0,0.5628694220059003,0.598494562124693,0.5910077640067163
373,3.316239961031013,0.0,0.5636937726639923,0.5996886881462992,0.5919163303808566
374,3.3269747168300605,0.0,0.5645178467580819,0.6008821992444193,0.5928246962802176
375,3.3377441168470288,0.0,0.5653416407731456,0.6020750826184315,0.5937328555553419
376,3.34854827288901,0.0,0.5661651511978067,0.6032673254882477,0.594640802060988
377,3.3593872971239316,0.0,0.5669883745243814,0.6044589150947243,0.5955485296562565
378,3.3702613020817176,0.0,0.5678113072489226,0.6056498387000716,0.5964560322047141
379,3.3811704006554635,0.0,0.5686339458712653,0.6068400835882626,0.5973633035745182
380,3.3921147061026007,0.0,0.5694562868950708,0.6080296370654388,0.5982703376385409
381,3.4030943320460767,0.0,0.5702783268278715,0.6092184864603175,0.5991771282744934
382,3.4141093924755324,0.0,0.5711000621811152,0.6104066191245954,0.6000836693650502
383,3.4251600017484902,0.0,0.5719214894702099,0.6115940224333527,0.6009899547979722
384,3.436246274591535,0.0,0.5727426052145674,0.6127806837854547,0.601895978466231
385,3.447368326101509,0.0,0.5735634059376481,0.6139665906039528,0.6028017342681318
386,3.458526271746705,0.0,0.5743838881670048,0.6151517303364842,0.6037072161074372
387,3.4697202273680667,0.0,0.5752040484343267,0.6163360904556701,0.6046124178934899
388,3.4809503091803924,0.0,0.5760238832754839,0.617519658459512,0.6055173335413355
389,3.4922166337735367,0.0,0.5768433892305705,0.6187024218717879,0.6064219569718458
390,3.503519318113626,0.0,0.577662562843949,0.6198843682424459,0.6073262821118405
391,3.5148584795442686,0.0,0.5784814006642931,0.6210654851479965,0.6082303028942101
392,3.5262342357877787,0.0,0.5792998992446327,0.6222457601919049,0.6091340132580377
393,3.537646704946393,0.0,0.5801180551423957,0.6234251810049796,0.6100374071487211
394,3.549096005503498,0.0,0.5809358649194527,0.6246037352457608,0.6109404785180941
395,3.5605822563248615,0.0,0.5817533251421598,0.6257814106009083,0.6118432213245483
396,3.572105576659869,0.0,0.5825704323814018,0.6269581947855852,0.612745629533154
397,3.5836660861427547,0.0,0.5833871832126353,0.6281340755438424,0.6136476971157818
398,3.5952639047938497,0.0,0.5842035742159314,0.6293090406490007,0.6145494180512227
399,3.6068991530208256,0.0,0.5850196019760193,0.6304830779040312,0.6154507863253086
400,3.6185719516199466,0.0,0.5858352630823287,0.6316561751419345,0.6163517959310335
401,3.63028242177732,0.0,0.5866505541290323,0.6328283202261177,0.6172524408686726
402,3.6420306850701567,0.0,0.5874654717150888,0.6339995010507699,0.6181527151459025
403,3.6538168634680326,0.0196078431372549,0.588280012444285,0.635169705541237,0.6190526127779206
404,3.6656410793341583,0.0196078431372549,0.5890941729252785,0.6363389216543938,0.6199521277875648
405,3.6775034554266433,0.0392156862745098,0.58990794977164,0.6375071373790139,0.6208512542054321
406,3.6894041148997747,0.0392156862745098,0.590721339601895,0.6386743407361396,0.6217499860699974
407,3.7013431813052935,0.0392156862745098,0.5915343390395664,0.6398405197794487,0.6226483174277323
408,3.7133207785936824,0.0392156862745098,0.5923469447132167,0.6410056625956198,0.6235462423332233
409,3.7253370311154446,0.0392156862745098,0.5931591532564886,0.6421697573046966,0.6244437548492895
410,3.737392063622401,0.0392156862745098,0.5939709613081483,0.6433327920604491,0.6253408490471005
411,3.749486001268982,0.0392156862745098,0.5947823655121259,0.644494755050734,0.6262375190062939
412,3.7616189696135307,0.0392156862745098,0.5955933625175579,0.6456556344978529,0.6271337588150921
413,3.773791094619602,0.0392156862745098,0.596403948978828,0.6468154186589088,0.6280295625704199
414,3.7860025026572726,0.0392156862745098,0.5972141215556082,0.6479740958261606,0.6289249243780194
415,3.7982533205044513,0.0392156862745098,0.5980238769129008,0.649131654327376,0.6298198383525683
416,3.8105436753482005,0.0392156862745098,0.5988332117210791,0.6502880825261814,0.6307142986177948
417,3.822873694786049,0.0392156862745098,0.5996421226559276,0.6514433688224123,0.6316082993065928
418,3.835243506827322,0.0392156862745098,0.6004506063986843,0.6525975016524587,0.6325018345611382
419,3.8476532398944676,0.0392156862745098,0.6012586596360802,0.653750469489611,0.6333948985330032
420,3.8601030228243904,0.0392156862745098,0.6020662790603802,0.6549022608444025,0.6342874853832714
421,3.872592984869793,0.0392156862745098,0.6028734613694243,0.656052864264951,0.6351795892826524
422,3.8851232557005106,0.0392156862745098,0.6036802032666669,0.6572022683372974,0.6360712044115947
423,3.8976939654048635,0.0392156862745098,0.6044865014612177,0.6583504616857426,0.636962324960401
424,3.910305244491003,0.0392156862745098,0.6052923526678817,0.6594974329731828,0.6378529451293404
425,3.9229572238882726,0.0392156862745098,0.6060977536071993,0.6606431709014426,0.6387430591287624
426,3.9356500349485595,0.0392156862745098,0.6069027010054858,0.6617876642116051,0.6396326611792087
427,3.948383809447664,0.0392156862745098,0.6077071915948717,0.6629309016843415,0.6405217455115262
428,3.961158679586664,0.0392156862745098,0.6085112221133416,0.6640728721402372,0.6414103063669787
429,3.9739747779932926,0.058823529411764705,0.609314789304775,0.6652135644401171,0.6422983379973591
430,3.9868322377233083,0.058823529411764705,0.6101178899189841,0.666352967485367,0.6431858346651003
431,3.9997311922618817,0.058823529411764705,0.610920520711754,0.6674910702182545,0.6440727906433861
432,4.012671775524976,0.058823529411764705,0.6117226784448817,0.6686278616222475,0.6449592002162622
433,4.025654121860747,0.058823529411764705,0.6125243598862152,0.6697633307223297,0.6458450576787462
434,4.038678366050925,0.058823529411764705,0.6133255618096922,0.6708974665853142,0.6467303573369375
435,4.051744643312225,0.058823529411764705,0.6141262809953784,0.6720302583201554,0.647615093508127
436,4.064853089297743,0.058823529411764705,0.6149265142295071,0.6731616950782581,0.6484992605209061
437,4.07800384009837,0.058823529411764705,0.6157262583045171,0.6742917660537852,0.6493828527152754
438,4.091197032244202,0.058823529411764705,0.6165255100190907,0.6754204604839619,0.6502658644427532
439,4.104432802705957,0.058823529411764705,0.617324266178193,0.6765477676493786,0.6511482900664838
440,4.1177112888963965,0.058823529411764705,0.6181225235931085,0.6776736768742914,0.6520301239613442
441,4.131032628671758,0.058823529411764705,0.6189202790814806,0.6787981775269194,0.6529113605140525
442,4.144396960333176,0.058823529411764705,0.6197175294673483,0.679921259019742,0.6537919941232738
443,4.157804422628128,0.058823529411764705,0.6205142715811842,0.6810429108097904,0.654672019199727
444,4.171255154751867,0.058823529411764705,0.6213105022599321,0.6821631223989401,0.655551430166291
445,4.184749296348873,0.058823529411764705,0.6221062183470448,0.6832818833341993,0.6564302214581101
446,4.198286987514298,0.058823529411764705,0.6229014166925205,0.6843991832079949,0.6573083875226992
447,4.2118683687954235,0.058823529411764705,0.6236960941529406,0.6855150116584572,0.6581859228200486
448,4.225493581193118,0.058823529411764705,0.6244902475915063,0.686629358369701,0.6590628218227285
449,4.2391627661632985,0.058823529411764705,0.6252838738780759,0.6877422130721051,0.6599390790159928
450,4.252876065618409,0.058823529411764705,0.626076969889201,0.6888535655425895,0.6608146888978831
451,4.266633621928879,0.058823529411764705,0.6268695325081635,0.689963405604889,0.6616896459793312
452,4.280435577924614,0.058823529411764705,0.6276615586250117,0.691071723129826,0.6625639447842622
453,4.294282076896471,0.058823529411764705,0.6284530451365966,0.6921785080355797,0.6634375798496965
454,4.3081732625977525,0.058823529411764705,0.6292439889466084,0.6932837502879536,0.6643105457258521
455,4.322109279245691,0.058823529411764705,0.6300343869656122,0.6943874399006396,0.6651828369762455
456,4.336090271522952,0.058823529411764705,0.6308242361110836,0.6954895669354805,0.6660544481777929
457,4.3501163845791355,0.058823529411764705,0.6316135333074449,0.6965901215027297,0.6669253739209104
458,4.364187764032281,0.058823529411764705,0.6324022754861005,0.6976890937613089,0.6677956088096149
459,4.378304555970383,0.058823529411764705,0.6331904595854722,0.6987864739190616,0.6686651474616225
460,4.392466906952898,0.058823529411764705,0.6339780825510344,0.6998822522330063,0.6695339845084487
461,4.406674964012281,0.058823529411764705,0.6347651413353492,0.7009764190095856,0.6704021145955067
462,4.420928874655501,0.058823529411764705,0.6355516328981021,0.7020689646049145,0.6712695323822054
463,4.435228786865573,0.058823529411764705,0.6363375542061356,0.7031598794250231,0.6721362325420478
464,4.449574849103101,0.058823529411764705,0.6371229022334844,0.7042491539260997,0.6730022097627276
465,4.46396721030781,0.058823529411764705,0.6379076739614105,0.7053367786147307,0.6738674587462269
466,4.478406019900103,0.058823529411764705,0.6386918663784366,0.7064227440481363,0.6747319742089115
467,4.492891427782603,0.058823529411764705,0.6394754764803807,0.7075070408344061,0.675595750881628
468,4.507423584341714,0.058823529411764705,0.6402585012703907,0.7085896596327294,0.6764587835097985
469,4.5220026404491795,0.058823529411764705,0.6410409377589773,0.7096705911536253,0.6773210668535152
470,4.536628747463655,0.058823529411764705,0.6418227829640484,0.7107498261591694,0.6781825956876365
471,4.55130205723227,0.058823529411764705,0.6426040339109423,0.7118273554632164,0.6790433648018789
472,4.566022722092212,0.058823529411764705,0.643384687632462,0.7129031699316228,0.6799033690009115
473,4.580790894872305,0.058823529411764705,0.644164741168907,0.7139772604824645,0.6807626031044498
474,4.595606728894595,0.058823529411764705,0.644944191568108,0.7150496180862532,0.6816210619473468
475,4.610470377975949,0.058823529411764705,0.6457230358854589,0.7161202337661496,0.6824787403796858
476,4.625381996429637,0.058823529411764705,0.6465012711839494,0.7171890985981745,0.6833356332668715
477,4.640341739066951,0.058823529411764705,0.6472788945341987,0.7182562037114153,0.684191735489722
478,4.655349761198804,0.058823529411764705,0.6480559030144873,0.7193215402882338,0.6850470419445578
479,4.670406218637338,0.058823529411764705,0.6488322937107891,0.7203850995644666,0.6859015475432931
480,4.685511267697552,0.058823529411764705,0.649608063716804,0.7214468728296262,0.6867552472135249
481,4.700665065198917,0.058823529411764705,0.65038321013399,0.7225068514270976,0.6876081358986216
482,4.715867768467007,0.058823529411764705,0.6511577300715945,0.7235650267543338,0.688460208557812
483,4.731119535335131,0.058823529411764705,0.6519316206466867,0.7246213902630467,0.6893114601662732
484,4.746420524145976,0.058823529411764705,0.6527048789841885,0.7256759334593967,0.6901618857152176
485,4.761770893753243,0.058823529411764705,0.6534775022169061,0.7267286479041795,0.6910114802119807
486,4.777170803523303,0.058823529411764705,0.6542494874855614,0.7277795252130086,0.691860238680106
487,4.7926204133368495,0.058823529411764705,0.6550208319388228,0.7288285570564977,0.6927081561594332
488,4.808119883590558,0.058823529411764705,0.6557915327333358,0.7298757351604381,0.6935552277061807
489,4.823669375198749,0.058823529411764705,0.6565615870337543,0.7309210513059745,0.694401448393033
490,4.839269049595063,0.058823529411764705,0.6573309920127709,0.7319644973297776,0.6952468133092231
491,4.854919068734136,0.058823529411764705,0.6580997448511471,0.7330060651242144,0.6960913175606175
492,4.870619595093277,0.058823529411764705,0.6588678427377435,0.7340457466375151,0.6969349562697988
493,4.886370791674157,0.058823529411764705,0.6596352828695502,0.7350835338739378,0.6977777245761484
494,4.902172822004499,0.058823529411764705,0.6604020624517164,0.7361194188939303,0.6986196176359285
495,4.918025850139786,0.058823529411764705,0.6611681786975797,0.7371533938142893,0.6994606306223643
496,4.933930040664949,0.058823529411764705,0.6619336288286968,0.7381854508083161,0.7003007587257243
497,4.949885558696086,0.058823529411764705,0.6626984100748714,0.7392155821059704,0.7011399971534013
498,4.96589256988217,0.058823529411764705,0.6634625196741845,0.7402437799940206,0.7019783411299917
499,4.9819512404067785,0.058823529411764705,0.6642259548730229,0.7412700368161925,0.7028157858973758
500,4.998061736989807,0.0784313725490196,0.6649887129261083,0.7422943449733138,0.7036523267147962
501,5.0142242268892065,0.0784313725490196,0.6657507910965256,0.7433166969234563,0.7044879588589351
502,5.030438877902718,0.0784313725490196,0.666512186655752,0.7443370851820756,0.7053226776239937
503,5.046705858369618,0.0784313725490196,0.6672728968836846,0.7453555023221488,0.7061564783217684
504,5.063025337172461,0.0784313725490196,0.6680329190686695,0.7463719409743066,0.7069893562817272
505,5.079397483738835,0.0784313725490196,0.6687922505075286,0.7473863938269661,0.7078213068510861
506,5.095822468043121,0.0784313725490196,0.6695508885055885,0.7483988536264584,0.7086523253948845
507,5.112300460608259,0.0784313725490196,0.6703088303767075,0.7494093131771543,0.7094824072960603
508,5.1288316325075165,0.0784313725490196,0.6710660734433035,0.7504177653415877,0.7103115479555233
509,5.145416155366263,0.0784313725490196,0.6718226150363807,0.7514242030405743,0.71113974279223
510,5.162054201363752,0.0784313725490196,0.6725784524955574,0.7524286192533302,0.7119669872432561
511,5.178745943234916,0.0784313725490196,0.6733335831690924,0.7534310070175854,0.7127932767638695
512,5.19549155427215,0.0784313725490196,0.674088004413912,0.7544313594296954,0.7136186068276015
513,5.212291208327114,0.09803921568627451,0.6748417135956368,0.755429669644751,0.7144429729263195
514,5.229145079812541,0.11764705882352941,0.6755947080886073,0.7564259308766828,0.7152663705702966
515,5.246053343704042,0.11764705882352941,0.6763469852759112,0.7574201363983653,0.7160887952882825
516,5.263016175541931,0.11764705882352941,0.6770985425494089,0.7584122795417174,0.7169102426275731
517,5.280033751433036,0.11764705882352941,0.6778493773097592,0.7594023536977993,0.7177307081540792
518,5.297106248052539,0.11764705882352941,0.6785994869664455,0.7603903523169082,0.7185501874523955
519,5.3142338426458,0.11764705882352941,0.6793488689378004,0.7613762689086692,0.7193686761258683
520,5.331416713030207,0.11764705882352941,0.6800975206510328,0.7623600970421254,0.7201861697966625
521,5.348655037597013,0.11764705882352941,0.6808454395422509,0.7633418303458236,0.7210026641058286
522,5.365948995313195,0.11764705882352941,0.6815926230564885,0.7643214625078989,0.7218181547133691
523,5.383298765723305,0.11764705882352941,0.6823390686477298,0.7652989872761541,0.7226326372983031
524,5.400704528951344,0.11764705882352941,0.6830847737789332,0.7662743984581388,0.7234461075587322
525,5.4181664657026225,0.11764705882352941,0.6838297359220569,0.767247689921224,0.7242585612119042
526,5.43568475726564,0.11764705882352941,0.6845739525580818,0.7682188555926751,0.7250699939942771
527,5.453259585513966,0.11764705882352941,0.6853174211770368,0.7691878894597206,0.7258804016615821
528,5.470891132908137,0.11764705882352941,0.6860601392780218,0.77015478556962,0.726689779988886
529,5.488579582497534,0.11764705882352941,0.6868021043692321,0.7711195380297271,0.7274981247706531
530,5.506325117922299,0.11764705882352941,0.6875433139679812,0.7720821410075516,0.728305431820807
531,5.52412792341523,0.11764705882352941,0.6882837656007247,0.7730425887308174,0.7298794176080159
532,5.541988183803702,0.11764705882352941,0.6890234568030835,0.7740008754875186,0.7332981350653509
533,5.5599060845115815,0.13725490196078433,0.6897623851198662,0.7749569956259721,0.7366624164625193
534,5.577881811561151,0.13725490196078433,0.6905005481050924,0.7759109435548682,0.7399733519231062
535,5.595915551575042,0.1568627450980392,0.6912379433220149,0.7768627137433175,0.7432320048844595
536,5.614007491778175,0.17647058823529413,0.6919745683431426,0.777812300720896,0.7464394128718705
537,5.632157819999697,0.19607843137254902,0.6927104207502625,0.7787596990776865,0.7495965882467894
538,5.650366724674937,0.19607843137254902,0.6934454981344613,0.7797049034643185,0.752704518930063
539,5.668634394847357,0.19607843137254902,0.6941797980961482,0.7806479085920036,0.7557641691011421
540,5.686961020170525,0.19607843137254902,0.6949133182450757,0.7815887092325702,0.7587764798741651
541,5.7053467909100695,0.19607843137254902,0.6956460562003617,0.7825273002184934,0.7617423699517795
542,5.723791897945666,0.19607843137254902,0.69637800959051,0.7834636764429236,0.7646627362575418
543,5.742296532773011,0.19607843137254902,0.6971091760534325,0.7843978328597124,0.767538454547684
544,5.760860887505822,0.19607843137254902,0.6978395532364694,0.7853297644834343,0.7703703800030167
545,5.779485154877816,0.21568627450980393,0.69856913879641,0.7862594663894078,0.7731593478016946
546,5.798169528244722,0.21568627450980393,0.6992979303995133,0.7871869337137115,0.7759061736735512
547,5.816914201586286,0.21568627450980393,0.7000259257215287,0.7881121616531994,0.7786116544366731
548,5.835719369508278,0.2549019607843137,0.7007531224477153,0.7890351454655128,0.7812765685168601
549,5.854585227244527,0.2549019607843137,0.7014795182728633,0.7899558804690893,0.7839016764505908
550,5.8735119706589325,0.2549019607843137,0.7022051109013122,0.7908743620431686,0.7864877213720853
551,5.892499796247506,0.29411764705882354,0.7029298980469716,0.7917905856277976,0.78903542948504
552,5.911548901140409,0.29411764705882354,0.7036538774333398,0.7927045467238301,0.7915455105195779
553,5.930659483104003,0.29411764705882354,0.704377046793524,0.7936162408929265,0.7940186581749418
554,5.949831740542896,0.29411764705882354,0.7050994038702583,0.7945256637575485,0.7964555505484342
555,5.969065872502009,0.29411764705882354,0.7058209464159229,0.7954328110009525,0.7988568505510895
556,5.9883620786686365,0.3137254901960784,0.706541672192563,0.7963376783671805,0.8012232063105442
557,6.007720559374526,0.3137254901960784,0.7072615789719074,0.7972402616610472,0.8035552515615512
558,6.027141515597953,0.3137254901960784,0.7079806645353863,0.7981405567481258,0.8058536060245686
559,6.046625148965809,0.3137254901960784,0.7086989266741492,0.7990385595547298,0.8081188757728378
560,6.066171661755694,0.3137254901960784,0.7094163631890837,0.7999342660678935,0.810351653588345
561,6.08578125689802,0.3137254901960784,0.7101329718908325,0.8008276723353492,0.8125525193070517
562,6.105454137978112,0.3137254901960784,0.710848750599811,0.8017187744655013,0.8147220401537563
563,6.125190509238329,0.3333333333333333,0.7115636971462249,0.8026075686273995,0.8168607710669453
564,6.144990575580173,0.3333333333333333,0.7122778093700869,0.8034940510507064,0.8189692550139714
565,6.164854542566432,0.3333333333333333,0.7129910851212341,0.8043782180256667,0.8210480232968835
566,6.1847826164233,0.3333333333333333,0.7137035222593445,0.80526006590307,0.8230975958492261
567,6.204775004042527,0.35294117647058826,0.7144151186539536,0.8061395910942126,0.8251184815241098
568,6.224831912983559,0.35294117647058826,0.7151258721844704,0.8070167900708578,0.8271111783738421
569,6.244953551475704,0.35294117647058826,0.7158357807401947,0.8078916593651907,0.829076173921403
570,6.265140128420281,0.35294117647058826,0.7165448422203315,0.8087641955697742,0.8310139454240311
571,6.2853918533928,0.35294117647058826,0.7172530545340079,0.8096343953374996,0.8329249601291828
572,6.305708936645127,0.37254901960784315,0.7179604156002886,0.8105022553815354,0.8348096755231148
573,6.32609158910768,0.37254901960784315,0.7186669233481908,0.8113677724752749,0.8366685395723308
574,6.346540022391607,0.37254901960784315,0.7193725757166997,0.8122309434522791,0.8385019909581231
575,6.367054448790988,0.37254901960784315,0.7200773706547836,0.8130917652062187,0.8403104593044372
576,6.387635081285037,0.37254901960784315,0.7207813061214087,0.8139502346908135,0.8420943653992701
577,6.40828213354032,0.37254901960784315,0.7214843800855536,0.8148063489197687,0.8438541214098159
578,6.428995819912964,0.37254901960784315,0.7221865905262236,0.8156601049667088,0.8455901310915526
579,6.449776355450885,0.39215686274509803,0.7228879354324654,0.8165114999651097,0.8473027899914708
580,6.470623955896024,0.4117647058823529,0.7235884128033809,0.8173605311082277,0.8489924856456244
581,6.491538837686584,0.4117647058823529,0.7242880206481408,0.8182071956490262,0.8506595977711872
582,6.512521217959281,0.4117647058823529,0.7249867569859987,0.8190514909001009,0.8523044984531868
583,6.533571314551591,0.4117647058823529,0.7256846198463043,0.8198934142336005,0.8539275523260843
584,6.554689346004016,0.4117647058823529,0.7263816072685169,0.8207329630811468,0.8555291167503604
585,6.575875531562355,0.4117647058823529,0.727077717302218,0.8215701349337527,0.8571095419842631
586,6.597130091179976,0.4117647058823529,0.7277729480071251,0.8224049273417363,0.8586691713508712
587,6.618453245520103,0.4117647058823529,0.7284672974531032,0.8232373379146327,0.8602083414006114
588,6.639845215958101,0.4117647058823529,0.7291607637201782,0.8240673643211058,0.8617273820693778
589,6.661306224583783,0.4117647058823529,0.7298533448985491,0.8248950042888542,0.8632266168323813
590,6.682836494203712,0.4117647058823529,0.7305450390885997,0.8257202556045184,0.8647063628538663
591,6.704436248343508,0.4117647058823529,0.7312358444009108,0.8265431161135824,0.866166931132814
592,6.726105711250177,0.4117647058823529,0.7319257589562719,0.8273635837202756,0.8676086266447606
593,6.747845107894437,0.4117647058823529,0.7326147808856929,0.8281816563874708,0.8690317484798435
594,6.7696546639730535,0.4117647058823529,0.733302908330415,0.8289973321365802,0.8704365899771928
595,6.7915346059111785,0.4117647058823529,0.7339901394419223,0.8298106090474507,0.8718234388557727
596,6.8134851608647065,0.4117647058823529,0.7346764723819524,0.8306214852582539,0.8731925773417863
597,6.835506556722629,0.43137254901960786,0.7353619053225076,0.831429958965376,0.8745442822927405
598,6.857599022109409,0.43137254901960786,0.7360464364458648,0.8322360284233064,0.8758788253182721
599,6.8797627863873405,0.43137254901960786,0.7367300639445866,0.8330396919445211,0.8771964728978321
600,6.90199807965894,0.45098039215686275,0.7374127860215308,0.8338409478993661,0.8784974864953198
601,6.924305132769331,0.45098039215686275,0.738094600889861,0.8346397947159385,0.8797821226707554
602,6.946684177308646,0.47058823529411764,0.7387755067730561,0.8354362308799643,0.8810506331890822
603,6.969135445614426,0.47058823529411764,0.7394555019049196,0.8362302549346747,0.8823032651261746
604,6.991659170774029,0.47058823529411764,0.7401345845295897,0.8370218654806807,0.883540260972142
605,7.014255586627058,0.49019607843137253,0.7408127529015476,0.8378110611758449,0.8847618587319992
606,7.036924927767789,0.49019607843137253,0.7414900052856275,0.8385978407351513,0.8859682920237858
607,7.059667429547595,0.5098039215686274,0.7421663399570247,0.839382202930573,0.8871597901742022
608,7.082483328077404,0.5098039215686274,0.7428417552013047,0.8401641465909379,0.8883365783118387
609,7.10537286023014,0.5098039215686274,0.7435162493144111,0.8409436706017926,0.8894988774580623
610,7.128336263643183,0.5098039215686274,0.7441898206026741,0.8417207739052633,0.890646904615631
611,7.151373776720846,0.5098039215686274,0.7448624673828191,0.842495455499916,0.8917808728550978
612,7.174485638636839,0.5098039215686274,0.7455341879819738,0.8432677144406133,0.8929009913990678
613,7.197672089336755,0.5098039215686274,0.7462049807376757,0.8440375498383698,0.894007465704371
614,7.220933369540561,0.5098039215686274,0.7468748439978805,0.844804960860206,0.8951004975422041
615,7.244269720745105,0.5294117647058824,0.7475437761209689,0.8455699467289992,0.8961802850763047
616,7.2676813852266084,0.5490196078431373,0.7482117754757532,0.8463325067233329,0.8972470229392072
617,7.291168606043194,0.5490196078431373,0.7488788404414852,0.8470926401773443,0.898300902306637
618,7.314731627037402,0.5490196078431373,0.7495449694078617,0.8478503464805701,0.8993421109700938
619,7.338370692838727,0.5490196078431373,0.7502101607750322,0.8486056250777895,0.900370833407674
620,7.362086048866154,0.5490196078431373,0.7508744129536047,0.8493584754688659,0.9013872508531792
621,7.385877941330706,0.5490196078431373,0.7515377243646512,0.8501088972085867,0.9023915413635613
622,7.409746617238006,0.5490196078431373,0.7522000934397148,0.8508568899065015,0.9033838798847456
623,7.433692324390826,0.5490196078431373,0.7528615186208144,0.851602453226757,0.9043644383158793
624,7.457715311391683,0.5490196078431373,0.7535219983604512,0.8523455868879315,0.9053333855720465
625,7.481815827645406,0.5490196078431373,0.7541815311216133,0.8530862906628678,0.9062908876454914
626,7.505994123361715,0.5490196078431373,0.7548401153777811,0.8538245643785023,0.90723710766539
627,7.530250449557846,0.5490196078431373,0.7554977496129325,0.8545604079156949,0.9081722059562114
628,7.554585058061128,0.5686274509803921,0.7561544323215473,0.8552938212090541,0.9090963400947008
629,7.57899820151162,0.5686274509803921,0.7568101620086121,0.8560248042467633,0.9100096649655293
630,7.603490133364726,0.5686274509803921,0.7574649371896245,0.8567533570704039,0.9109123328156383
631,7.628061107893814,0.5686274509803921,0.7581187563905976,0.857479479774775,0.9118044933073177
632,7.652711380192878,0.5882352941176471,0.7587716181480633,0.8582031725077155,0.91268629357005
633,7.677441206179175,0.5882352941176471,0.7594235210090776,0.8589244354699205,0.9135578782511529
634,7.702250842595872,0.5882352941176471,0.7600744635312225,0.8596432689147575,0.9144193895652517
635,7.727140547014736,0.5882352941176471,0.7607244442826105,0.8603596731480817,0.9152709673426135
636,7.75211057783878,0.5882352941176471,0.7613734618418876,0.8610736485280484,0.9161127490763703
637,7.77716119430497,0.6078431372549019,0.7620215147982365,0.8617851954649242,0.9169448699686633
638,7.802292656486906,0.6078431372549019,0.7626686017513793,0.8624943144208962,0.9177674629757337
639,7.827505225297511,0.6078431372549019,0.7633147213115802,0.8632010059098806,0.9185806588519883
640,7.852799162491762,0.6078431372549019,0.7639598720996481,0.8639052704973285,0.9193845861930662
641,7.878174730669397,0.6274509803921569,0.7646040527469391,0.8646071088000308,0.9201793714779335
642,7.903632193277629,0.6274509803921569,0.7652472618953583,0.8653065214859209,0.9209651391100273
643,7.929171814613906,0.6274509803921569,0.7658894981973619,0.8660035092738768,0.9217420114574795
644,7.954793859828631,0.6666666666666666,0.7665307603159586,0.8666980729335204,0.9225101088924349
645,7.980498594927933,0.6666666666666666,0.7671710469247119,0.8673902132850172,0.9232695498294984
646,8.00628628677642,0.6862745098039216,0.7678103567077412,0.8680799311988714,0.9240204507633204
647,8.032157203099946,0.6862745098039216,0.7684486883597226,0.8687672275957228,0.9247629263053524
648,8.058111612488402,0.7058823529411765,0.7690860405858901,0.8694521034461404,0.925497089219789
649,8.084149784398488,0.7058823529411765,0.7697224121020367,0.8701345597704141,0.9262230504587166
650,8.110271989156528,0.7058823529411765,0.7703578016345148,0.8708145976383468,0.9269409191964905
651,8.136478497961273,0.7058823529411765,0.7709922079202369,0.8714922181690434,0.9276508028633583
652,8.162769582886698,0.7254901960784313,0.771625629706675,0.8721674225306991,0.9283528071783488
653,8.18914551688485,0.7450980392156863,0.7722580657518621,0.8728402119403862,0.929047036181444
654,8.215606573788676,0.7450980392156863,0.7728895148243909,0.8735105876638393,0.9297335922650539
655,8.242153028314855,0.7647058823529411,0.7735199757034141,0.8741785510152391,0.9304125762048074
656,8.26878515606666,0.7647058823529411,0.7741494471786438,0.8748441033569961,0.9310840871896814
657,8.295503233536817,0.7647058823529411,0.7747779280503504,0.8755072460995306,0.9317482228514786
658,8.322307538110374,0.7843137254901961,0.7754054171293627,0.8761679807010535,0.9324050792936749
659,8.349198348067592,0.7843137254901961,0.7760319132370661,0.8768263086673449,0.9330547511196481
660,8.376175942586809,0.7843137254901961,0.7766574152054015,0.8774822315515312,0.9336973314603054
661,8.403240601747362,0.7843137254901961,0.7772819218768643,0.8781357509538615,0.9343329120011225
662,8.430392606532491,0.7843137254901961,0.7779054321045025,0.8787868685214826,0.9349615830086093
663,8.457632238832238,0.7843137254901961,0.7785279447519146,0.8794355859482123,0.9355834333562165
664,8.484959781446404,0.803921568627451,0.7791494586932486,0.8800819049743122,0.9361985505496954
665,8.512375518087453,0.803921568627451,0.7797699728131992,0.8807258273862586,0.9368070207519238
666,8.539879733383481,0.803921568627451,0.7803894860070053,0.881367355016513,0.9374089288072135
667,8.567472712881166,0.803921568627451,0.7810079971804484,0.8820064897432908,0.9380043582651076
668,8.595154743048717,0.8235294117647058,0.7816255052498491,0.8826432334903285,0.9385933914036828
669,8.62292611127887,0.8235294117647058,0.7822420091420641,0.8832775882266516,0.9391761092523665
670,8.650787105891865,0.8235294117647058,0.7828575077944846,0.8839095559663385,0.9397525916142828
671,8.678738016138421,0.8431372549019608,0.7834720001550315,0.884539138768286,0.9403229170881342
672,8.706779132202774,0.8431372549019608,0.7840854851821526,0.885166338735973,0.9408871630896345
673,8.734910745205651,0.8431372549019608,0.7846979618448192,0.8857911580172207,0.9414454058724999
674,8.763133147207325,0.8627450980392157,0.7853094291225224,0.8864135988039563,0.9419977205490105
675,8.791446631210633,0.8627450980392157,0.785919886005269,0.8870336633319719,0.9425441811101518
676,8.819851491164005,0.8823529411764706,0.786529331493577,0.8876513538806831,0.9430848604453451
677,8.848348021964547,0.8823529411764706,0.7871377645984723,0.8882666727728888,0.9436198303617777
678,8.876936519461069,0.8823529411764706,0.7877451843414836,0.8888796223745273,0.9441491616033404
679,8.90561728045718,0.8823529411764706,0.7883515897546373,0.889490205094432,0.9446729238691844
680,8.934390602714371,0.9019607843137255,0.7889569798804543,0.8900984233840884,0.9451911858319012
681,8.963256784955075,0.9019607843137255,0.7895613537719433,0.8907042797373869,0.9457040151553395
682,8.992216126865808,0.9019607843137255,0.7901647104925962,0.8913077766903765,0.9462114785120646
683,9.021268929100259,0.9019607843137255,0.7907670491163837,0.8919089168210187,0.9467136416004674
684,9.050415493282408,0.9019607843137255,0.7913683687277485,0.892507702748937,0.947210569161535
685,9.079656122009675,0.9019607843137255,0.7919686684216001,0.8931041371351697,0.9477023249952856
686,9.108991118856038,0.9019607843137255,0.792567947303309,0.8936982226819183,0.9481889719768781
687,9.138420788375209,0.9215686274509803,0.7931662044887011,0.8942899621322978,0.9486705720724049
688,9.167945436103784,0.9215686274509803,0.7937634391040508,0.8948793582700849,0.9491471863543708
689,9.197565368564405,0.9215686274509803,0.7943596502860746,0.8954664139194647,0.9496188750168694
690,9.227280893268963,0.9215686274509803,0.7949548371819255,0.8960511319447781,0.950085697390461
691,9.257092318721782,0.9215686274509803,0.7955489989491853,0.8966335152502685,0.9505477119567602
692,9.286999954422805,0.9215686274509803,0.7961421347558582,0.8972135667798253,0.9510049763627383
693,9.317004110870847,0.9215686274509803,0.7967342437803635,0.8977912895167303,0.9514575474347475
694,9.347105099566766,0.9215686274509803,0.7973253252115285,0.8983666864834003,0.9519054811922739
695,9.377303233016747,0.9215686274509803,0.7979153782485815,0.8989397607411309,0.9523488328614234
696,9.407598824735517,0.9215686274509803,0.7985044021011436,0.8995105153898391,0.9527876568881474
697,9.437992189249602,0.9215686274509803,0.7990923959892209,0.900078953567804,0.9532220069512147
698,9.468483642100606,0.9215686274509803,0.7996793591431974,0.9006450784514098,0.9536519359749341
699,9.49907349984848,0.9215686274509803,0.8002652908038265,0.9012088932548848,0.9540774961416327
700,9.529762080074793,0.9215686274509803,0.8008501902222223,0.9017704012300422,0.9544987389038964
701,9.56054970138606,0.9215686274509803,0.8014340566598521,0.9023296056660193,0.9549157149965779
702,9.59143668341702,0.9215686274509803,0.8020168893885271,0.9028865098890158,0.9553284744485752
703,9.622423346833978,0.9215686274509803,0.802598687690394,0.903441117262033,0.9557370665943885
704,9.653510013338119,0.9411764705882353,0.8031794508579261,0.9039934311846107,0.9561415400854575
705,9.684697005668847,0.9411764705882353,0.803759178193914,0.9045434550925653,0.9565419429012851
706,9.715984647607154,0.9411764705882353,0.8043378690114565,0.9050911924577251,0.9569383223603528
707,9.747373263978952,0.9411764705882353,0.8049155226339517,0.9056366467876673,0.9573307251308304
708,9.778863180658476,0.9411764705882353,0.8054921383950866,0.9061798216254545,0.9577191972410861
709,9.81045472457165,0.9411764705882353,0.8060677156388281,0.9067207205493685,0.9581037840900002
710,9.842148223699478,0.9411764705882353,0.8066422537194122,0.9072593471726457,0.9584845304570865
711,9.873944007081459,0.9411764705882353,0.8072157520013351,0.9077957051432123,0.9588614805124269
712,9.905842404819007,0.9607843137254902,0.8077882098593425,0.9083297981434166,0.9592346778264211
713,9.937843748078853,0.9803921568627451,0.808359626678419,0.9088616298897646,0.959604165379356
714,9.969948369096521,0.9803921568627451,0.8089300018537775,0.9093912041326516,0.9599699855708
715,10.002156601179736,0.9803921568627451,0.8094993347908493,0.9099185246560958,0.9603321802288238
716,10.034468778711924,0.9803921568627451,0.8100676249052725,0.9104435952774708,0.960690790619052
717,10.066885237155656,0.9803921568627451,0.8106348716228812,0.9109664198472379,0.9610458574535505
718,10.099406313056134,0.9803921568627451,0.8112010743796944,0.9114870022486773,0.9613974208995497
719,10.1320323440447,0.9803921568627451,0.8117662326219046,0.9120053463976212,0.9617455205880108
720,10.164763668842335,0.9803921568627451,0.8123303458058668,0.9125214562421832,0.9620901956220365
721,10.197600627263153,0.9803921568627451,0.8128934133980857,0.9130353357624904,0.962431484585128
722,10.230543560217974,0.9803921568627451,0.8134554348752052,0.9135469889704152,0.9627694255492945
723,10.263592809717814,0.9803921568627451,0.8140164097239959,0.9140564199093034,0.9631040560830157
724,10.296748718877472,0.9803921568627451,0.8145763374413426,0.914563632653707,0.963435413259062
725,10.330011631919083,1.0,0.8151352175342332,0.9150686313091131,0.9637635336621733
726,10.363381894175676,1.0,0.8156930495197448,0.915571420011674,0.9640884533966015
727,10.39685985209478,1.0,0.8162498329250321,0.9160720029279377,0.9644102080935186
728,10.430445853242015,1.0,0.8168055672873149,0.9165703842545764,0.964728832918292
729,10.464140246304682,1.0,0.8173602521538642,0.9170665682181168,0.9650443625776313
730,10.49794338109542,1.0,0.8179138870819903,0.91756055907467,0.9653568313266084
731,10.531855608555796,1.0,0.8184664716390286,0.91805236110966,0.9656662729755542
732,10.565877280759983,1.0,0.8190180054023275,0.9185419786375528,0.9659727208968324
733,10.6000087509184,1.0,0.8195684879592335,0.9190294160015863,0.9662762080314953
734,10.63425037338137,1.0,0.820117918907079,0.9195146775734986,0.9665767668958227
735,10.668602503642818,1.0,0.820666297853167,0.9199977677532578,0.9668744295877463
736,10.703065498343953,1.0,0.8212136244147591,0.9204786909687908,0.9671692277931614
737,10.737639715276961,1.0,0.8217598982190593,0.9209574516757113,0.9674611927921297
738,10.772325513388742,1.0,0.8223051189032018,0.9214340543570507,0.9677503554649739
739,10.807123252784606,1.0,0.8228492861142347,0.9219085035229854,0.968036746298266
740,10.842033294732044,1.0,0.8233923995091075,0.9223808037105663,0.9683203953907135
741,10.877056001664466,1.0,0.8239344587546551,0.922850959483449,0.9686013324589425
742,10.91219173718494,1.0,0.8244754635275826,0.9233189754316211,0.9688795868431826
743,10.947440866070016,1.0,0.8250154135144525,0.923784856171133,0.9691551875128533
744,10.98280375427346,1.0,0.825554308411667,0.9242486063438262,0.969428163072055
745,11.018280768930094,1.0,0.8260921479254546,0.924710230617063,0.9696985417649664
746,11.053872278359593,1.0,0.8266289317718543,0.9251697336834569,0.9699663514811497
747,11.089578652070294,1.0,0.8271646596766995,0.9256271202606002,0.9702316197607651
748,11.12540026076306,1.0,0.8276993313756029,0.9260823950907963,0.9704943737996979
749,11.161337476335117,1.0,0.8282329466139411,0.9265355629407876,0.9707546404545977
750,11.197390671883893,1.0,0.8287655051468374,0.9269866286014872,0.971012446247833
751,11.233560221710935,1.0,0.8292970067391471,0.9274355968877082,0.9712678173723622
752,11.269846501325752,1.0,0.8298274511654402,0.9278824726378943,0.9715207796965231
753,11.306249887449747,1.0,0.8303568382099862,0.9283272607138513,0.971771358768741
754,11.342770758020112,1.0,0.8308851676667364,0.9287699660004773,0.9720195798221594
755,11.379409492193739,1.0,0.8314124393393083,0.9292105934054946,0.9722654677791919
756,11.41616647035119,1.0,0.8319386530409678,0.9296491478591803,0.9725090472559998
757,11.453042074100619,1.0,0.8324638085946139,0.930085634314099,0.9727503425668939
758,11.490036686281737,1.0,0.8329879058327596,0.930520057744834,0.9729893777286638
759,11.527150690969803,1.0,0.8335109445975166,0.9309524231477206,0.9732261764648362
760,11.564384473479585,1.0,0.834032924740577,0.9313827355405774,0.9734607622098619
761,11.601738420369387,1.0,0.8345538461231959,0.9318109999624408,0.9736931581132341
762,11.639212919445052,1.0,0.8350737086161747,0.932237221473297,0.9739233870435395
763,11.676808359763974,1.0,0.835592512099842,0.9326614051538166,0.9741514715924424
764,11.71452513163916,1.0,0.836110256464037,0.9330835561050878,0.9743774340786038
765,11.752363626643273,1.0,0.8366269416080914,0.9335036794483516,0.9746012965515366
766,11.790324237612687,1.0,0.8371425674408102,0.9339217803247359,0.9748230807953978
767,11.828407358651587,1.0,0.8376571338804552,0.9343378638949914,0.9750428083327192
768,11.866613385136032,1.0,0.8381706408547251,0.9347519353392261,0.9752605004280777
769,11.904942713718093,1.0,0.8386830883007383,0.9351639998566426,0.9754761780917057
770,11.943395742329947,1.0,0.8391944761650135,0.9355740626652737,0.9756898620830442
771,11.981972870188008,1.0,0.8397048044034511,0.9359821290017194,0.9759015729142371
772,12.020674497797096,1.0,0.8402140729813147,0.9363882041208849,0.9761113308535712
773,12.059501026954557,1.0,0.8407222818732119,0.9367922932957176,0.9763191559288591
774,12.098452860754469,1.0,0.841229431063075,0.9371944018169459,0.9765250679307699
775,12.13753040359182,1.0,0.8417355205441425,0.9375945349928181,0.976729086416105
776,12.176734061166675,1.0,0.8422405503189387,0.9379926981488417,0.9769312307110222
777,12.216064240488437,1.0,0.8427445203992554,0.9383888966275227,0.9771315199142095
778,12.255521349880041,1.0,0.8432474308061313,0.9387831357881073,0.9773299729000076
779,12.29510579898219,1.0,0.8437492815698331,0.9391754210063213,0.9775266083214821
780,12.334817998757636,1.0,0.8442500727298352,0.9395657576741129,0.9777214446134496
781,12.374658361495408,1.0,0.8447498043347994,0.9399541511993937,0.9779144999954535
782,12.414627300815132,1.0,0.8452484764425563,0.9403406070057827,0.9781057924746953
783,12.4547252316713,1.0,0.8457460891200836,0.940725130532348,0.9782953398489176
784,12.494952570357576,1.0,0.8462426424434863,0.9411077272333519,0.9784831597092436
785,12.535309734511134,1.0,0.8467381364979764,0.9414884025779946,0.9786692694429716
786,12.575797143116997,1.0,0.8472325713778526,0.94186716205016,0.9788536862363263
787,12.61641521651235,1.0,0.8477259471864791,0.9422440111481604,0.9790364270771665
788,12.657164376390954,1.0,0.8482182640362652,0.9426189553844841,0.9792175087576515
789,12.698045045807481,1.0,0.8487095220486442,0.9429920002855416,0.9793969478768654
790,12.73905764918194,1.0,0.8491997213540532,0.9433631513914136,0.9795747608434022
791,12.780202612304066,1.0,0.8496888620919107,0.9437324142555993,0.9797509638779095
792,12.821480362337729,1.0,0.8501769444105965,0.9440997944447652,0.9799255730155931
793,12.862891327825402,1.0,0.8506639684674296,0.9444652975384957,0.9800986041086849
794,12.904435938692583,1.0,0.8511499344286476,0.9448289291290428,0.9802700728288705
795,12.946114626252255,1.0,0.8516348424693841,0.9451906948210775,0.9804399946696815
796,12.987927823209395,1.0,0.8521186927736484,0.9455506002314419,0.9806083849488502
797,13.029875963665429,1.0,0.852601485534302,0.9459086509889014,0.9807752588106288
798,13.071959483122765,1.0,0.8530832209530388,0.946264852733899,0.9809406312280737
799,13.11417881848931,1.0,0.8535638992403616,0.9466192111183086,0.9811045170052942
800,13.156534408082987,1.0,0.8540435206155601,0.9469717318051901,0.981266930779668
801,13.199026691636316,1.0,0.8545220853066897,0.9473224204685458,0.9814278870240226
802,13.241656110300946,1.0,0.8549995935505483,0.9476712827930759,0.9815874000487844
803,13.28442310665227,1.0,0.8554760455926547,0.9480183244739364,0.981745484004095
804,13.327328124693995,1.0,0.8559514416872249,0.9483635512164975,0.9819021528818955
805,13.370371609862751,1.0,0.8564257820971506,0.9487069687361015,0.9820574205179804
806,13.413554009032731,1.0,0.8568990670939765,0.9490485827578237,0.9822113005940197
807,13.456875770520332,1.0,0.8573712969578767,0.949388399016232,0.9823638066395518
808,13.500337344088775,1.0,0.8578424719776323,0.9497264232551492,0.9825149520339459
809,13.543939180952828,1.0,0.8583125924506088,0.9500626612274146,0.9826647500083359
810,13.587681733783432,1.0,0.8587816586827317,0.9503971186946473,0.9828132136475247
811,13.631565456712456,1.0,0.8592496709884652,0.9507298014270102,0.9829603558918616
812,13.675590805337382,1.0,0.8597166296907872,0.9510607152029753,0.9831061895390905
813,13.71975823672602,1.0,0.8601825351211668,0.9513898658090886,0.9832507272461719
814,13.764068209421296,1.0,0.8606473876195406,0.9517172590397374,0.9833939815310778
815,13.808521183445981,1.0,0.8611111875342893,0.9520429006969178,0.9835359647745601
816,13.853117620307463,1.0,0.8615739352222134,0.9523667965900026,0.9836766892218922
817,13.897857983002572,1.0,0.8620356310485102,0.9526889525355116,0.9838161669845881
818,13.94274273602234,1.0,0.8624962753867499,0.9530093743568806,0.9839544100420917
819,13.987772345356873,1.0,0.8629558686188508,0.9533280678842341,0.9840914302434464
820,14.032947278500155,1.0,0.8634144111350563,0.9536450389541564,0.9842272393089366
821,14.078268004454896,1.0,0.86387190333391,0.953960293409465,0.9843618488317076
822,14.123734993737438,1.0,0.8643283456222319,0.9542738370989847,0.984495270279361
823,14.169348718382611,1.0,0.8647837384150943,0.9545856758773225,0.9846275149955274
824,14.21510965194863,1.0,0.8652380821357961,0.9548958156046435,0.9847585942014163
825,14.261018269522038,1.0,0.8656913772158404,0.9552042621464488,0.984888518997344
826,14.307075047722604,1.0,0.8661436240949081,0.9555110213733519,0.9850173003642385
827,14.353280464708305,1.0,0.866594823220834,0.9558160991608583,0.9851449491651244
828,14.399635000180274,1.0,0.8670449750495823,0.956119501389146,0.9852714761465853
829,14.446139135387764,1.0,0.867494080045221,0.9564212339428457,0.9853968919402052
830,14.492793353133179,1.0,0.8679421386798978,0.956721302710823,0.9855212070639909
831,14.539598137777068,1.0,0.8683891514338142,0.957019713585961,0.9856444319237723
832,14.586553975243136,1.0,0.8688351187952019,0.9573164724649452,0.9857665768145832
833,14.633661353023331,1.0,0.8692800412602956,0.9576115852480472,0.9858876519220244
834,14.68092076018286,1.0,0.8697239193333093,0.9579050578389114,0.9860076673236041
835,14.728332687365299,1.0,0.8701667535264106,0.9581968961443426,0.9861266329900628
836,14.77589762679768,1.0,0.8706085443596951,0.9584871060740929,0.986244558786677
837,14.823616072295577,1.0,0.871049292361161,0.958775693540652,0.986361454474546
838,14.87148851926828,1.0,0.8714889980666833,0.9590626644590364,0.9864773297118602
839,14.91951546472388,1.0,0.8719276620199884,0.9593480247465815,0.9865921940551512
840,14.967697407274482,1.0,0.8723652847726289,0.9596317803227339,0.9867060569605253
841,15.01603484714136,1.0,0.8728018668839569,0.9599139371088439,0.9868189277848786
842,15.064528286160126,1.0,0.8732374089210981,0.960194501027961,0.9869308157870966
843,15.113178227785985,1.0,0.8736719114589272,0.9604734780046291,0.9870417301292358
844,15.161985177098943,1.0,0.87410537508004,0.9607508739646833,0.9871516798776895
845,15.210949640809025,1.0,0.874537800374729,0.9610266948350472,0.9872606740043376
846,15.260072127261584,1.0,0.8749691879409558,0.9613009465435325,0.98736872138768
847,15.309353146442529,1.0,0.8753995383843259,0.9615736350186382,0.9874758308139546
848,15.358793209983663,1.0,0.8758288523180622,0.9618447661893524,0.9875820109782404
849,15.408392831167973,1.0,0.8762571303629784,0.9621143459849539,0.9876872704855443
850,15.458152524934947,1.0,0.8766843731474518,0.9623823803348155,0.987791617851874
851,15.508072807885949,1.0,0.8771105813073992,0.9626488751682092,0.9878950615052955
852,15.55815419828957,1.0,0.8775357554862472,0.9629138364141107,0.9879976097869769
853,15.608397216086983,1.0,0.8779598963349078,0.9631772700010065,0.9880992709522173
854,15.6588023828974,1.0,0.8783830045117511,0.9634391818567023,0.9882000531714612
855,15.709370222023415,1.0,0.8788050806825776,0.963699577908131,0.9882999645313012
856,15.760101258456498,1.0,0.8792261255205929,0.9639584640811631,0.9883990130354643
857,15.81099601888242,1.0,0.8796461397063798,0.9642158463004187,0.988497206605787
858,15.862055031686705,1.0,0.8800651239278714,0.9644717304890782,0.9885945530831759
859,15.913278826960148,1.0,0.8804830788803244,0.9647261225686977,0.9886910602285564
860,15.964667936504307,1.0,0.8809000052662915,0.9649790284590226,0.9887867357238074
861,16.016222893836996,1.0,0.8813159037955949,0.9652304540778035,0.9888815871726847
862,16.067944234197885,1.0,0.8817307751852985,0.9654804053406139,0.988975622101731
863,16.11983249455398,1.0,0.882144620159681,0.9657288881606673,0.9890688479611738
864,16.17188821360526,1.0,0.8825574394502083,0.9659759084486376,0.9891612721258126
865,16.224111931790258,1.0,0.8829692337955062,0.9662214721124791,0.9892529018958922
866,16.27650419129163,1.0,0.8833800039413329,0.9664655850572481,0.9893437444979656
867,16.329065536041846,1.0,0.8837897506405521,0.9667082531849265,0.9894338070857456
868,16.381796511728783,1.0,0.884198474653104,0.9669494823942446,0.9895230967409443
869,16.434697665801426,1.0,0.8846061767459792,0.9671892785805075,0.989611620474102
870,16.487769547475548,1.0,0.8850128576931904,0.9674276476354213,0.9896993852254049
871,16.541012707739373,1.0,0.8854185182757444,0.9676645954469201,0.9897863978654925
872,16.594427699359354,1.0,0.8858231592816143,0.9679001278989954,0.9898726651962532
873,16.64801507688588,1.0,0.8862267815057128,0.9681342508715262,0.9899581939516107
874,16.701775396659016,1.0,0.8866293857498626,0.9683669702401094,0.9900429907982997
875,16.75570921681434,1.0,0.8870309728227701,0.9685982918758933,0.9901270623366306
876,16.80981709728865,1.0,0.8874315435399958,0.9688282216454105,0.9902104151012457
877,16.86409959982586,1.0,0.8878310987239277,0.9690567654104125,0.9902930555618638
878,16.918557287982793,1.0,0.8882296392037528,0.9692839290277067,0.9903749901240166
879,16.973190727135016,1.0,0.8886271658154278,0.9695097183489922,0.9904562251297747
880,17.02800048448275,1.0,0.889023679401653,0.9697341392206998,0.9905367668584644
881,17.082987129056736,1.0,0.8894191808118423,0.9699571974838301,0.9906166215273748
882,17.138151231724123,1.0,0.8898136709020961,0.9701788989737955,0.9906957952924568
883,17.193493365194453,1.0,0.8902071505351721,0.9703992495202616,0.9907742942490111
884,17.24901410402553,1.0,0.8905996205804574,0.9706182549469905,0.9908521244323703
885,17.304714024629455,1.0,0.8909910819139404,0.9708359210716858,0.9909292918185688
886,17.36059370527858,1.0,0.8913815354181813,0.9710522537058377,0.9910058023250069
887,17.416653726111484,1.0,0.8917709819822849,0.9712672586545701,0.9910816618111047
888,17.472894669139052,1.0,0.8921594225018714,0.9714809417164888,0.9911568760789484
889,17.52931711825049,1.0,0.8925468578790478,0.9716933086835308,0.9912314508739278
890,17.58592165921936,1.0,0.8929332890223791,0.9719043653408145,0.9913053918853664
891,17.64270887970972,1.0,0.8933187168468606,0.9721141174664925,0.9913787047471425
892,17.699679369282162,1.0,0.8937031422738879,0.9723225708316034,0.9914513950383035
893,17.75683371939999,1.0,0.8940865662312294,0.9725297311999266,0.9915234682836711
894,17.814172523435328,1.0,0.8944689896529965,0.9727356043278378,0.9915949299544402
895,17.871696376675267,1.0,0.8948504134796156,0.9729401959641655,0.9916657854687693
896,17.929405876328097,1.0,0.895230838657799,0.9731435118500489,0.9917360401923634
897,17.98730162152944,1.0,0.8956102661405156,0.9733455577187969,0.9918056994390506
898,18.045384213348534,1.0,0.8959886968869627,0.9735463392957489,0.9918747684713497
899,18.10365425479444,1.0,0.8963661318625369,0.9737458622981354,0.9919432525010325
900,18.16211235082228,1.0,0.8967425720388045,0.9739441324349422,0.9920111566896778
901,18.22075910833958,1.0,0.8971180183934734,0.9741411554067727,0.9920784861492186
902,18.279595136212517,1.0,0.8974924719103636,0.9743369369057145,0.9921452459424832
903,18.33862104527226,1.0,0.8978659335793779,0.9745314826152053,0.992211441083729
904,18.397837448321315,1.0,0.8982384043964736,0.9747247982099003,0.9922770765391693
905,18.457244960139867,1.0,0.8986098853636326,0.9749168893555414,0.9923421572274941
906,18.516844197492198,1.0,0.8989803774888325,0.9751077617088275,0.9924066880203847
907,18.576635779133063,1.0,0.8993498817860179,0.9752974209172852,0.9924706737430208
908,18.636620325814114,1.0,0.89971839927507,0.975485872619142,0.9925341191745823
909,18.696798460290353,1.0,0.9000859309817788,0.9756731224431994,0.9925970290487451
910,18.757170807326613,1.0,0.9004524779378134,0.9758591760087085,0.9926594080541694
911,18.817737993703997,1.0,0.9008180411806916,0.9760440389252457,0.9927212608349835
912,18.878500648226446,1.0,0.9011826217537526,0.9762277167925905,0.992782591991261
913,18.939459401727202,1.0,0.9015462207061258,0.9764102152006033,0.9928434060794916
914,19.000614887075425,1.0,0.9019088390927026,0.976591539729107,0.9929037076130478
915,19.061967739182723,1.0,0.9022704779741069,0.9767716959477656,0.9929635010626435
916,19.123518595009728,1.0,0.902631138416665,0.9769506894159685,0.9930227908567894
917,19.185268093572752,1.0,0.902990821492377,0.9771285256827128,0.993081581382241
918,19.24721687595041,1.0,0.9033495282788873,0.9773052102864888,0.9931398769844423
919,19.309365585290234,1.0,0.9037072598594544,0.9774807487551648,0.9931976819679634
920,19.37171486681542,1.0,0.9040640173229226,0.9776551466058752,0.9932550005969337
921,19.43426536783145,1.0,0.9044198017636913,0.9778284093449083,0.9933118370954682
922,19.497017737732882,1.0,0.9047746142816863,0.9780005424675957,0.9933681956480908
923,19.559972628010062,1.0,0.90512845598233,0.9781715514582036,0.9934240804001504
924,19.62313069225586,1.0,0.9054813279765125,0.9783414417898235,0.9934794954582338
925,19.686492586172502,1.0,0.9058332313805604,0.9785102189242666,0.9935344448905724
926,19.750058967578372,1.0,0.9061841673162093,0.9786778883119571,0.9935889327274442
927,19.81383049641479,1.0,0.9065341369105726,0.9788444553918283,0.9936429629615717
928,19.87780783475294,1.0,0.9068831412961132,0.9790099255912188,0.9936965395485142
929,19.941991646800666,1.0,0.9072311816106127,0.9791743043257705,0.9937496664070556
930,20.00638259890944,1.0,0.9075782589971425,0.9793375969993275,0.9938023474195884
931,20.070981359581243,1.0,0.9079243746040343,0.9794998090038372,0.9938545864324914
932,20.13578859947548,1.0,0.90826952958485,0.9796609457192498,0.9939063872565047
933,20.200804991416003,1.0,0.9086137250983521,0.9798210125134228,0.9939577536670997
934,20.266031210398044,1.0,0.9089569623084746,0.9799800147420236,0.9940086894048434
935,20.331467933595256,1.0,0.9092992423842925,0.980137957748435,0.994059198175761
936,20.397115840366734,1.0,0.9096405664999934,0.980294846863661,0.9941092836516913
937,20.462975612264042,1.0,0.9099809358348458,0.9804506874062338,0.9941589494706402
938,20.52904793303833,1.0,0.9103203515731717,0.9806054846821229,0.9942081992371288
939,20.59533348864743,1.0,0.9106588149043157,0.9807592439846441,0.9942570365225382
940,20.66183296726292,1.0,0.9109963270226148,0.9809119705943706,0.994305464865449
941,20.72854705927735,1.0,0.9113328891273702,0.9810636697790447,0.9943534877719785
942,20.795476457311338,1.0,0.9116685024228164,0.9812143467934908,0.9944011087161126
943,20.862621856220812,1.0,0.9120031681180918,0.98136400687953,0.9944483311400345
944,20.929983953104216,1.0,0.9123368874272093,0.9815126552658948,0.9944951584544491
945,20.9975634473097,1.0,0.9126696615690264,0.9816602971681462,0.9945415940389045
946,21.06536104044245,1.0,0.9130014917672156,0.9818069377885912,0.9945876412421085
947,21.133377436371926,1.0,0.9133323792502341,0.9819525823162013,0.9946333033822427
948,21.201613341239174,1.0,0.913662325251295,0.9820972359265326,0.9946785837472715
949,21.270069463464182,1.0,0.9139913310083372,0.9822409037816471,0.9947234855952495
950,21.338746513753197,1.0,0.9143193977639955,0.9823835910300345,0.9947680121546234
951,21.407645205106142,1.0,0.9146465267655712,0.9825253028065355,0.9948121666245315
952,21.476766252824007,1.0,0.9149727192650023,0.9826660442322666,0.9948559521750998
953,21.546110374516232,1.0,0.9152979765188339,0.9828058204145452,0.9948993719477335
954,21.61567829010823,1.0,0.9156222997881882,0.9829446364468167,0.9949424290554072
955,21.68547072184883,1.0,0.9159456903387353,0.9830824974085817,0.9949851265829497
956,21.75548839431773,1.0,0.916268149440663,0.9832194083653256,0.9950274675873272
957,21.825732034433102,1.0,0.9165896783686478,0.9833553743684478,0.9950694550979218
958,21.896202371459065,1.0,0.9169102784018246,0.9834904004551933,0.9951110921168081
959,21.966900137013308,1.0,0.9172299508237569,0.9836244916485849,0.995152381619026
960,22.037826065074672,1.0,0.9175486969224087,0.9837576529573562,0.9951933265528501
961,22.108980891990736,1.0,0.9178665179901124,0.9838898893758858,0.9952339298400572
962,22.18036535648552,1.0,0.9181834153235413,0.9840212058841333,0.9952741943761891
963,22.25198019966709,1.0,0.9184993902236789,0.9841516074475756,0.9953141230308142
964,22.32382616503532,1.0,0.9188144439957897,0.984281099017144,0.9953537186477847
965,22.395903998489572,1.0,0.9191285779493894,0.9844096855291637,0.9953929840454916
966,22.46821444833641,1.0,0.9194417933982153,0.9845373719052929,0.9954319220171169
967,22.540758265297445,1.0,0.919754091660197,0.984664163052464,0.9954705353308828
968,22.61353620251708,1.0,0.9200654740574266,0.9847900638628247,0.9955088267302975
969,22.686549015570307,1.0,0.9203759419161288,0.9849150792136827,0.9955467989343995
970,22.759797462470623,1.0,0.9206854965666329,0.985039213967447,0.9955844546379982
971,22.83328230367782,1.0,0.9209941393433408,0.9851624729715754,0.995621796511912
972,22.90700430210594,1.0,0.9213018715847,0.9852848610585193,0.9956588272032041
973,22.980964223131185,1.0,0.9216086946331723,0.985406383045671,0.9956955493354152
974,23.05516283459981,1.0,0.9219146098352053,0.9855270437353116,0.9957319655087937
975,23.129600906836167,1.0,0.9222196185412028,0.9856468479145609,0.9957680783005238
976,23.204279212650682,1.0,0.922523722105495,0.9857658003553268,0.9958038902649506
977,23.27919852734783,1.0,0.9228269218863097,0.9858839058142568,0.9958394039338027
978,23.35435962873426,1.0,0.9231292192457419,0.9860011690326903,0.9958746218164125
979,23.429763297126797,1.0,0.9234306155497256,0.9861175947366119,0.9959095463999343
980,23.505410315360606,1.0,0.9237311121680041,0.9862331876366053,0.9959441801495595
981,23.58130146879729,1.0,0.9240307104741,0.9863479524278089,0.9959785255087298
982,23.657437545333014,1.0,0.9243294118452867,0.9864618937898717,0.9960125848993477
983,23.733819335406757,1.0,0.9246272176625585,0.9865750163869108,0.9960463607219852
984,23.81044763200846,1.0,0.9249241293106021,0.9866873248674696,0.9960798553560898
985,23.88732323068726,1.0,0.9252201481777664,0.9867988238644768,0.9961130711601884
986,23.964446929559802,1.0,0.9255152756560342,0.9869095179952067,0.996146010472089
987,24.041819529318442,1.0,0.925809513140992,0.9870194118612404,0.9961786756090799
988,24.119441833239645,1.0,0.9261028620318021,0.9871285100484279,0.9962110688681276
989,24.19731464719228,1.0,0.9263953237311724,0.9872368171268511,0.9962431925260711
990,24.27543877964596,1.0,0.9266868996453275,0.9873443376507879,0.9962750488398155
991,24.353815041679503,1.0,0.9269775911839799,0.987451076158677,0.9963066400465228
992,24.432444246989323,1.0,0.927267399760301,0.9875570371730846,0.9963379683638007
993,24.51132721189782,1.0,0.9275563267908916,0.9876622252006699,0.9963690359898892
994,24.590464755361978,1.0,0.9278443736957532,0.9877666447321544,0.996399845103846
995,24.669857698981723,1.0,0.928131541898259,0.9878703002422897,0.9964303978657286
996,24.74950686700858,1.0,0.9284178328251247,0.9879731961898274,0.9964606964167758
997,24.829413086354172,1.0,0.9287032479063803,0.98807533701749,0.996490742879586
998,24.90957718659877,1.0,0.9289877885753399,0.9881767271519419,0.9965205393582943
999,24.989999999999995,1.0,0.9292714562685747,0.9882773710037627,0.9965500879387482


==> data/low_precipitation.csv <==
,x,Ensemble,Normal,Normal Mixed,Mixed
0,-4.605170185988091,0.37254901960784315,0.0032763220026891045,0.0,0.0
1,-4.6019480880653,0.37254901960784315,0.00503363166483375,0.9873370882386883,0.9917965648493964
2,-4.598725990142509,0.37254901960784315,0.007585789632848551,0.9873392866256476,0.9917980387410277
3,-4.595503892219718,0.37254901960784315,0.011215064393915425,0.9873414942669071,0.9917995173227502
4,-4.592281794296927,0.37254901960784315,0.016268482110418297,0.9873437111898473,0.991801000604363
5,-4.589059696374136,0.37254901960784315,0.02315823448655585,0.987345937421867,0.991802488595664
6,-4.585837598451345,0.37254901960784315,0.03235584686790742,0.9873481729903825,0.9918039813064493
7,-4.582615500528554,0.37254901960784315,0.044378482286484354,0.9873504179228272,0.9918054787465137
8,-4.5793934026057626,0.37254901960784315,0.05976631108839088,0.9873526722466517,0.9918069809256502
9,-4.576171304682972,0.37254901960784315,0.07905079924730535,0.987354935989323,0.9918084878536498
10,-4.572949206760181,0.37254901960784315,0.10271500849814669,0.9873572091783244,0.991809999540302
11,-4.56972710883739,0.37254901960784315,0.13114842155329604,0.9873594918411547,0.991811515995394
12,-4.566505010914599,0.37254901960784315,0.16460019249538888,0.9873617840053287,0.9918130372287106
13,-4.563282912991808,0.37254901960784315,0.20313581358650545,0.9873640856983757,0.9918145632500349
14,-4.560060815069017,0.37254901960784315,0.24660272129897332,0.9873663969478403,0.9918160940691474
15,-4.556838717146226,0.37254901960784315,0.2946101299798492,0.9873687177812811,0.9918176296958261
16,-4.553616619223435,0.37254901960784315,0.34652728964833956,0.9873710482262706,0.9918191701398466
17,-4.550394521300644,0.37254901960784315,0.40150247829020086,0.9873733883103952,0.9918207154109814
18,-4.547172423377853,0.37254901960784315,0.45850258612109634,0.9873757380612544,0.9918222655190008
19,-4.543950325455062,0.37254901960784315,0.5163704928557765,0.9873780975064606,0.9918238204736718
20,-4.540728227532271,0.37254901960784315,0.5738950144524839,0.9873804666736383,0.9918253802847585
21,-4.53750612960948,0.37254901960784315,0.6298864245720968,0.9873828455904248,0.9918269449620221
22,-4.534284031686689,0.37254901960784315,0.6832497567820534,0.9873852342844684,0.99182851451522
23,-4.531061933763898,0.37254901960784315,0.7330484126493926,0.9873876327834292,0.991830088954107
24,-4.527839835841107,0.37254901960784315,0.7785519797128011,0.9873900411149781,0.9918316682884337
25,-4.524617737918316,0.37254901960784315,0.8192643514771125,0.9873924593067962,0.9918332525279479
26,-4.521395639995525,0.37254901960784315,0.8549308519855502,0.9873948873865753,0.991834841682393
27,-4.518173542072734,0.37254901960784315,0.885525659593142,0.9873973253820166,0.991836435761509
28,-4.514951444149943,0.37254901960784315,0.9112229941558652,0.9873997733208308,0.9918380347750322
29,-4.511729346227153,0.45098039215686275,0.9323569867364522,0.9874022312307374,0.9918396387326943
30,-4.508507248304361,0.45098039215686275,0.9493757554175081,0.9874046991394648,0.9918412476442233
31,-4.50528515038157,0.45098039215686275,0.962794992499659,0.9874071770747492,0.9918428615193429
32,-4.502063052458779,0.45098039215686275,0.973155490082712,0.9874096650643348,0.9918444803677724
33,-4.498840954535988,0.45098039215686275,0.9809877391655327,0.9874121631359729,0.9918461041992266
34,-4.495618856613198,0.45098039215686275,0.986785301765806,0.9874146713174222,0.9918477330234157
35,-4.492396758690406,0.45098039215686275,0.9909873155441591,0.9874171896364474,0.9918493668500452
36,-4.489174660767615,0.45098039215686275,0.9939694179692322,0.9874197181208197,0.9918510056888159
37,-4.485952562844824,0.45098039215686275,0.996041660994392,0.9874222567983161,0.9918526495494236
38,-4.482730464922033,0.45098039215686275,0.9974516374211023,0.9874248056967185,0.991854298441559
39,-4.479508366999243,0.45098039215686275,0.9983910060203001,0.9874273648438141,0.9918559523749078
40,-4.476286269076451,0.45098039215686275,0.9990037982272822,0.9874299342673944,0.9918576113591501
41,-4.47306417115366,0.45098039215686275,0.9993952185965627,0.987432513995255,0.9918592754039609
42,-4.469842073230869,0.45098039215686275,0.9996400271511839,0.9874351040551951,0.9918609445190096
43,-4.466619975308078,0.45098039215686275,0.9997899482374618,0.9874377044750171,0.9918626187139601
44,-4.463397877385288,0.45098039215686275,0.9998798466033649,0.9874403152825263,0.9918642979984701
45,-4.460175779462496,0.45098039215686275,0.9999326295710576,0.9874429365055304,0.991865982382192
46,-4.456953681539705,0.45098039215686275,0.9999629746815737,0.9874455681718389,0.9918676718747719
47,-4.453731583616914,0.45098039215686275,0.9999800565957746,0.9874482103092629,0.9918693664858498
48,-4.450509485694123,0.45098039215686275,0.9999894719621344,0.9874508629456145,0.9918710662250596
49,-4.447287387771333,0.45098039215686275,0.9999945534485122,0.9874535261087066,0.9918727711020289
50,-4.444065289848542,0.45098039215686275,0.9999972387752896,0.9874561998263522,0.9918744811263785
51,-4.44084319192575,0.45098039215686275,0.9999986282681929,0.9874588841263643,0.9918761963077232
52,-4.437621094002959,0.45098039215686275,0.9999993322611518,0.987461579036555,0.9918779166556704
53,-4.434398996080168,0.45098039215686275,0.9999996815084602,0.9874642845847351,0.9918796421798214
54,-4.431176898157378,0.45098039215686275,0.9999998511571723,0.9874670007987145,0.99188137288977
55,-4.427954800234587,0.45098039215686275,0.9999999318473717,0.9874697277063008,0.9918831087951031
56,-4.424732702311795,0.45098039215686275,0.9999999694262411,0.9874724653352989,0.9918848499054007
57,-4.421510604389004,0.45098039215686275,0.9999999865626299,0.9874752137135112,0.9918865962302352
58,-4.418288506466213,0.45098039215686275,0.999999994214147,0.9874779728687367,0.9918883477791716
59,-4.415066408543423,0.45098039215686275,0.9999999975593957,0.9874807428287707,0.9918901045617675
60,-4.411844310620632,0.45098039215686275,0.999999998991458,0.9874835236214041,0.9918918665875727
61,-4.40862221269784,0.45098039215686275,0.9999999995917297,0.9874863152744233,0.9918936338661293
62,-4.405400114775049,0.45098039215686275,0.999999999838099,0.9874891178156094,0.9918954064069714
63,-4.402178016852258,0.45098039215686275,0.9999999999371086,0.9874919312727382,0.9918971842196251
64,-4.398955918929468,0.45098039215686275,0.9999999999760688,0.9874947556735791,0.9918989673136085
65,-4.395733821006677,0.45098039215686275,0.99999999999108,0.9874975910458954,0.9919007556984313
66,-4.392511723083886,0.45098039215686275,0.9999999999967433,0.9875004374174432,0.9919025493835947
67,-4.389289625161094,0.45098039215686275,0.9999999999988354,0.9875032948159712,0.9919043483785914
68,-4.386067527238303,0.45098039215686275,0.999999999999592,0.9875061632692204,0.9919061526929057
69,-4.382845429315513,0.45098039215686275,0.99999999999986,0.9875090428049231,0.991907962336013
70,-4.379623331392722,0.45098039215686275,0.9999999999999529,0.9875119334508031,0.9919097773173795
71,-4.376401233469931,0.45098039215686275,0.9999999999999846,0.9875148352345748,0.9919115976464629
72,-4.373179135547139,0.45098039215686275,0.999999999999995,0.987517748183943,0.9919134233327113
73,-4.369957037624348,0.45098039215686275,0.9999999999999984,0.9875206723266019,0.9919152543855638
74,-4.366734939701558,0.45098039215686275,0.9999999999999996,0.9875236076902354,0.99191709081445
75,-4.363512841778767,0.45098039215686275,0.9999999999999999,0.9875265543025159,0.9919189326287902
76,-4.360290743855976,0.45098039215686275,1.0,0.9875295121911044,0.9919207798379945
77,-4.357068645933184,0.45098039215686275,1.0,0.9875324813836496,0.991922632451464
78,-4.353846548010393,0.45098039215686275,1.0,0.9875354619077877,0.9919244904785891
79,-4.350624450087603,0.47058823529411764,1.0,0.9875384537911418,0.9919263539287508
80,-4.347402352164812,0.47058823529411764,1.0,0.9875414570613212,0.9919282228113196
81,-4.344180254242021,0.47058823529411764,1.0,0.9875444717459216,0.991930097135656
82,-4.34095815631923,0.47058823529411764,1.0,0.9875474978725236,0.9919319769111098
83,-4.337736058396438,0.47058823529411764,1.0,0.9875505354686932,0.9919338621470204
84,-4.334513960473648,0.47058823529411764,1.0,0.9875535845619805,0.9919357528527165
85,-4.331291862550857,0.47058823529411764,1.0,0.98755664517992,0.9919376490375161
86,-4.328069764628066,0.47058823529411764,1.0,0.9875597173500293,0.9919395507107263
87,-4.324847666705275,0.47058823529411764,1.0,0.9875628010998093,0.9919414578816428
88,-4.321625568782483,0.47058823529411764,1.0,0.9875658964567431,0.9919433705595507
89,-4.318403470859693,0.47058823529411764,1.0,0.987569003448296,0.9919452887537236
90,-4.315181372936902,0.47058823529411764,1.0,0.9875721221019149,0.9919472124734232
91,-4.311959275014111,0.47058823529411764,1.0,0.9875752524450274,0.9919491417279003
92,-4.30873717709132,0.47058823529411764,1.0,0.9875783945050418,0.9919510765263936
93,-4.305515079168528,0.47058823529411764,1.0,0.9875815483093464,0.9919530168781302
94,-4.302292981245738,0.47058823529411764,1.0,0.9875847138853089,0.9919549627923251
95,-4.299070883322947,0.47058823529411764,1.0,0.9875878912602761,0.9919569142781813
96,-4.295848785400156,0.47058823529411764,1.0,0.9875910804615732,0.9919588713448896
97,-4.292626687477365,0.47058823529411764,1.0,0.9875942815165033,0.9919608340016284
98,-4.289404589554573,0.47058823529411764,1.0,0.9875974944523471,0.9919628022575636
99,-4.2861824916317826,0.47058823529411764,1.0,0.9876007192963622,0.9919647761218487
100,-4.282960393708992,0.47058823529411764,1.0,0.9876039560757826,0.9919667556036245
101,-4.279738295786201,0.5098039215686274,1.0,0.9876072048178183,0.9919687407120182
102,-4.27651619786341,0.5098039215686274,1.0,0.9876104655496545,0.9919707314561452
103,-4.273294099940619,0.5098039215686274,1.0,0.9876137382984517,0.9919727278451068
104,-4.2700720020178276,0.5098039215686274,1.0,0.9876170230913441,0.9919747298879914
105,-4.266849904095037,0.5098039215686274,1.0,0.9876203199554405,0.9919767375938743
106,-4.263627806172246,0.5098039215686274,1.0,0.9876236289178226,0.9919787509718166
107,-4.260405708249455,0.5098039215686274,1.0,0.9876269500055449,0.9919807700308664
108,-4.257183610326664,0.5098039215686274,1.0,0.9876302832456343,0.9919827947800577
109,-4.2539615124038725,0.5098039215686274,1.0,0.9876336286650893,0.9919848252284105
110,-4.250739414481082,0.5098039215686274,1.0,0.9876369862908798,0.9919868613849311
111,-4.247517316558291,0.5098039215686274,1.0,0.9876403561499463,0.9919889032586111
112,-4.2442952186355,0.5098039215686274,1.0,0.9876437382691995,0.9919909508584285
113,-4.241073120712709,0.5098039215686274,1.0,0.9876471326755197,0.991993004193346
114,-4.2378510227899175,0.5098039215686274,1.0,0.9876505393957565,0.9919950632723123
115,-4.234628924867127,0.5098039215686274,1.0,0.9876539584567277,0.9919971281042614
116,-4.231406826944336,0.5098039215686274,1.0,0.9876573898852193,0.9919991986981122
117,-4.228184729021545,0.5098039215686274,1.0,0.987660833707985,0.9920012750627684
118,-4.224962631098754,0.5098039215686274,1.0,0.9876642899517453,0.9920033572071192
119,-4.2217405331759625,0.5098039215686274,1.0,0.9876677586431869,0.9920054451400381
120,-4.218518435253172,0.5098039215686274,1.0,0.9876712398089628,0.9920075388703833
121,-4.215296337330381,0.5098039215686274,1.0,0.9876747334756911,0.9920096384069975
122,-4.21207423940759,0.5098039215686274,1.0,0.9876782396699547,0.9920117437587078
123,-4.208852141484799,0.5098039215686274,1.0,0.9876817584183009,0.9920138549343255
124,-4.205630043562008,0.5098039215686274,1.0,0.9876852897472405,0.9920159719426457
125,-4.202407945639217,0.5098039215686274,1.0,0.9876888336832477,0.9920180947924478
126,-4.199185847716426,0.5098039215686274,1.0,0.9876923902527591,0.992020223492495
127,-4.195963749793635,0.5098039215686274,1.0,0.9876959594821735,0.9920223580515338
128,-4.192741651870844,0.5098039215686274,1.0,0.9876995413978512,0.9920244984782945
129,-4.189519553948053,0.5098039215686274,1.0,0.9877031360261135,0.9920266447814908
130,-4.186297456025262,0.5098039215686274,1.0,0.987706743393242,0.9920287969698196
131,-4.183075358102471,0.5098039215686274,1.0,0.9877103635254784,0.9920309550519608
132,-4.17985326017968,0.5098039215686274,1.0,0.9877139964490234,0.9920331190365775
133,-4.176631162256889,0.5098039215686274,1.0,0.9877176421900367,0.9920352889323156
134,-4.173409064334098,0.5098039215686274,1.0,0.987721300774636,0.9920374647478036
135,-4.170186966411308,0.5098039215686274,1.0,0.987724972228897,0.9920396464916528
136,-4.166964868488516,0.5098039215686274,1.0,0.9877286565788521,0.9920418341724565
137,-4.163742770565725,0.5098039215686274,1.0,0.9877323538504904,0.9920440277987906
138,-4.160520672642934,0.5098039215686274,1.0,0.9877360640697569,0.9920462273792134
139,-4.157298574720143,0.5098039215686274,1.0,0.9877397872625522,0.9920484329222649
140,-4.154076476797353,0.5098039215686274,1.0,0.9877435234547315,0.9920506444364667
141,-4.150854378874561,0.5294117647058824,1.0,0.9877472726721043,0.992052861930323
142,-4.14763228095177,0.5294117647058824,1.0,0.9877510349404339,0.9920550854123189
143,-4.144410183028979,0.5294117647058824,1.0,0.9877548102854369,0.9920573148909211
144,-4.141188085106188,0.5294117647058824,1.0,0.9877585987327822,0.9920595503745779
145,-4.137965987183398,0.5294117647058824,1.0,0.9877624003080908,0.9920617918717186
146,-4.134743889260606,0.5294117647058824,1.0,0.9877662150369352,0.9920640393907535
147,-4.131521791337815,0.5294117647058824,1.0,0.9877700429448387,0.9920662929400741
148,-4.128299693415024,0.5294117647058824,1.0,0.9877738840572752,0.9920685525280523
149,-4.125077595492233,0.5294117647058824,1.0,0.9877777383996679,0.992070818163041
150,-4.121855497569443,0.5294117647058824,1.0,0.9877816059973893,0.9920730898533734
151,-4.118633399646651,0.5294117647058824,1.0,0.9877854868757606,0.992075367607363
152,-4.11541130172386,0.5294117647058824,1.0,0.9877893810600511,0.9920776514333041
153,-4.112189203801069,0.5294117647058824,1.0,0.9877932885754773,0.9920799413394701
154,-4.108967105878278,0.5294117647058824,1.0,0.9877972094472026,0.9920822373341153
155,-4.105745007955488,0.5294117647058824,1.0,0.9878011437003369,0.9920845394254733
156,-4.102522910032697,0.5294117647058824,1.0,0.9878050913599357,0.9920868476217574
157,-4.099300812109905,0.5294117647058824,1.0,0.9878090524509994,0.9920891619311607
158,-4.096078714187114,0.5294117647058824,1.0,0.9878130269984733,0.9920914823618554
159,-4.092856616264323,0.5490196078431373,1.0,0.9878170150272465,0.9920938089219932
160,-4.089634518341533,0.5490196078431373,1.0,0.9878210165621515,0.9920961416197047
161,-4.086412420418742,0.5490196078431373,1.0,0.9878250316279638,0.9920984804630996
162,-4.08319032249595,0.5490196078431373,1.0,0.9878290602494006,0.9921008254602666
163,-4.079968224573159,0.5490196078431373,1.0,0.9878331024511215,0.9921031766192726
164,-4.076746126650368,0.5490196078431373,1.0,0.9878371582577267,0.9921055339481637
165,-4.073524028727578,0.5490196078431373,1.0,0.9878412276937567,0.9921078974549639
166,-4.070301930804787,0.5490196078431373,1.0,0.9878453107836924,0.9921102671476757
167,-4.067079832881996,0.5490196078431373,1.0,0.9878494075519536,0.9921126430342798
168,-4.063857734959204,0.5490196078431373,1.0,0.9878535180228991,0.9921150251227348
169,-4.060635637036413,0.5490196078431373,1.0,0.9878576422208256,0.9921174134209771
170,-4.057413539113623,0.5490196078431373,1.0,0.9878617801699676,0.9921198079369211
171,-4.054191441190832,0.5490196078431373,1.0,0.9878659318944962,0.9921222086784584
172,-4.05096934326804,0.5490196078431373,1.0,0.9878700974185193,0.9921246156534582
173,-4.047747245345249,0.5490196078431373,1.0,0.9878742767660801,0.9921270288697671
174,-4.044525147422458,0.5490196078431373,1.0,0.9878784699611574,0.9921294483352088
175,-4.041303049499668,0.5490196078431373,1.0,0.9878826770276643,0.9921318740575839
176,-4.038080951576877,0.5490196078431373,1.0,0.9878868979894483,0.99213430604467
177,-4.034858853654086,0.5490196078431373,1.0,0.9878911328702897,0.9921367443042215
178,-4.031636755731294,0.5490196078431373,1.0,0.9878953816939021,0.9921391888439692
179,-4.028414657808503,0.5490196078431373,1.0,0.9878996444839313,0.9921416396716206
180,-4.025192559885713,0.5490196078431373,1.0,0.9879039212639545,0.9921440967948592
181,-4.021970461962922,0.5490196078431373,1.0,0.9879082120574801,0.992146560221345
182,-4.018748364040131,0.5490196078431373,1.0,0.9879125168879469,0.9921490299587137
183,-4.015526266117339,0.5490196078431373,1.0,0.9879168357787236,0.9921515060145772
184,-4.012304168194548,0.5490196078431373,1.0,0.9879211687531079,0.9921539883965231
185,-4.009082070271758,0.5490196078431373,1.0,0.9879255158343264,0.9921564771121145
186,-4.005859972348967,0.5490196078431373,1.0,0.9879298770455338,0.9921589721688899
187,-4.002637874426176,0.5490196078431373,1.0,0.987934252409812,0.9921614735743635
188,-3.9994157765033846,0.5490196078431373,1.0,0.9879386419501701,0.9921639813360241
189,-3.9961936785805934,0.5490196078431373,1.0,0.9879430456895433,0.9921664954613362
190,-3.9929715806578026,0.5490196078431373,1.0,0.9879474636507922,0.9921690159577387
191,-3.9897494827350117,0.5490196078431373,1.0,0.987951895856703,0.9921715428326454
192,-3.986527384812221,0.5490196078431373,1.0,0.9879563423299859,0.992174076093445
193,-3.9833052868894296,0.5490196078431373,1.0,0.9879608030932752,0.9921766157475004
194,-3.980083188966639,0.5490196078431373,1.0,0.9879652781691283,0.9921791618021488
195,-3.9768610910438476,0.5490196078431373,1.0,0.9879697675800255,0.9921817142647019
196,-3.9736389931210567,0.5490196078431373,1.0,0.987974271348369,0.9921842731424453
197,-3.970416895198266,0.5490196078431373,1.0,0.9879787894964825,0.9921868384426382
198,-3.9671947972754746,0.5490196078431373,1.0,0.9879833220466108,0.9921894101725143
199,-3.963972699352684,0.5490196078431373,1.0,0.9879878690209183,0.9921919883392801
200,-3.9607506014298925,0.5490196078431373,1.0,0.9879924304414898,0.9921945729501164
201,-3.9575285035071017,0.5490196078431373,1.0,0.9879970063303287,0.9921971640121768
202,-3.954306405584311,0.5490196078431373,1.0,0.9880015967093572,0.9921997615325883
203,-3.9510843076615196,0.5490196078431373,1.0,0.9880062016004149,0.9922023655184511
204,-3.947862209738729,0.5490196078431373,1.0,0.9880108210252591,0.9922049759768381
205,-3.9446401118159375,0.5490196078431373,1.0,0.9880154550055634,0.9922075929147951
206,-3.9414180138931467,0.5490196078431373,1.0,0.9880201035629177,0.9922102163393407
207,-3.938195915970356,0.5490196078431373,1.0,0.9880247667188273,0.9922128462574658
208,-3.934973818047565,0.5686274509803921,1.0,0.9880294444947123,0.9922154826761337
209,-3.931751720124774,0.5686274509803921,1.0,0.9880341369119069,0.99221812560228
210,-3.928529622201983,0.5686274509803921,1.0,0.988038843991659,0.9922207750428125
211,-3.9253075242791917,0.5686274509803921,1.0,0.9880435657551297,0.9922234310046107
212,-3.922085426356401,0.5686274509803921,1.0,0.9880483022233926,0.9922260934945263
213,-3.91886332843361,0.5686274509803921,1.0,0.9880530534174325,0.9922287625193821
214,-3.915641230510819,0.5686274509803921,1.0,0.9880578193581462,0.9922314380859729
215,-3.912419132588028,0.5686274509803921,1.0,0.9880626000663405,0.9922341202010647
216,-3.9091970346652367,0.5686274509803921,1.0,0.9880673955627327,0.9922368088713949
217,-3.905974936742446,0.5686274509803921,1.0,0.9880722058679492,0.9922395041036717
218,-3.902752838819655,0.5686274509803921,1.0,0.9880770310025252,0.9922422059045746
219,-3.899530740896864,0.5686274509803921,1.0,0.9880818709869043,0.9922449142807538
220,-3.896308642974073,0.5686274509803921,1.0,0.9880867258414374,0.99224762923883
221,-3.8930865450512817,0.5686274509803921,1.0,0.9880915955863828,0.992250350785395
222,-3.889864447128491,0.5686274509803921,1.0,0.9880964802419049,0.9922530789270104
223,-3.8866423492057,0.5686274509803921,1.0,0.9881013798280738,0.9922558136702083
224,-3.883420251282909,0.5686274509803921,1.0,0.9881062943648651,0.9922585550214911
225,-3.880198153360118,0.5686274509803921,1.0,0.9881112238721588,0.9922613029873307
226,-3.8769760554373267,0.5686274509803921,1.0,0.9881161683697388,0.9922640575741697
227,-3.873753957514536,0.5686274509803921,1.0,0.9881211278772926,0.9922668187884195
228,-3.870531859591745,0.5686274509803921,1.0,0.9881261024144101,0.9922695866364616
229,-3.8673097616689542,0.5686274509803921,1.0,0.9881310920005839,0.9922723611246467
230,-3.864087663746163,0.5686274509803921,1.0,0.9881360966552077,0.9922751422592951
231,-3.860865565823372,0.5686274509803921,1.0,0.9881411163975764,0.9922779300466958
232,-3.857643467900581,0.5686274509803921,1.0,0.9881461512468852,0.9922807244931073
233,-3.85442136997779,0.5686274509803921,1.0,0.9881512012222291,0.9922835256047567
234,-3.8511992720549992,0.5686274509803921,1.0,0.9881562663426022,0.9922863333878397
235,-3.847977174132208,0.5686274509803921,1.0,0.9881613466268971,0.992289147848521
236,-3.844755076209417,0.5686274509803921,1.0,0.9881664420939047,0.9922919689929333
237,-3.841532978286626,0.5686274509803921,1.0,0.9881715527623128,0.9922947968271779
238,-3.838310880363835,0.5686274509803921,1.0,0.9881766786507064,0.9922976313573243
239,-3.8350887824410442,0.5686274509803921,1.0,0.9881818197775661,0.99230047258941
240,-3.831866684518253,0.5686274509803921,1.0,0.9881869761612688,0.9923033205294405
241,-3.828644586595462,0.5686274509803921,1.0,0.9881921478200857,0.9923061751833886
242,-3.825422488672671,0.5686274509803921,1.0,0.9881973347721829,0.9923090365571954
243,-3.82220039074988,0.5686274509803921,1.0,0.9882025370356197,0.9923119046567689
244,-3.8189782928270892,0.5686274509803921,1.0,0.9882077546283491,0.992314779487985
245,-3.8157561949042984,0.5686274509803921,1.0,0.9882129875682164,0.9923176610566864
246,-3.812534096981507,0.5686274509803921,1.0,0.988218235872959,0.992320549368683
247,-3.8093119990587163,0.5686274509803921,1.0,0.9882234995602055,0.9923234444297516
248,-3.806089901135925,0.5686274509803921,1.0,0.9882287786474755,0.9923263462456361
249,-3.8028678032131342,0.5686274509803921,1.0,0.9882340731521787,0.9923292548220466
250,-3.7996457052903434,0.5686274509803921,1.0,0.9882393830916144,0.99233217016466
251,-3.796423607367552,0.5882352941176471,1.0,0.9882447084829709,0.9923350922791195
252,-3.7932015094447613,0.5882352941176471,1.0,0.9882500493433249,0.9923380211710349
253,-3.78997941152197,0.5882352941176471,1.0,0.9882554056896412,0.9923409568459814
254,-3.786757313599179,0.5882352941176471,1.0,0.9882607775387712,0.992343899309501
255,-3.7835352156763884,0.5882352941176471,1.0,0.9882661649074536,0.9923468485671009
256,-3.780313117753597,0.5882352941176471,1.0,0.9882715678123126,0.9923498046242543
257,-3.7770910198308063,0.5882352941176471,1.0,0.9882769862698584,0.9923527674863999
258,-3.773868921908015,0.5882352941176471,1.0,0.9882824202964856,0.9923557371589421
259,-3.770646823985224,0.5882352941176471,1.0,0.9882878699084734,0.9923587136472501
260,-3.7674247260624334,0.5882352941176471,1.0,0.9882933351219846,0.9923616969566589
261,-3.764202628139642,0.5882352941176471,1.0,0.9882988159530648,0.9923646870924678
262,-3.7609805302168513,0.5882352941176471,1.0,0.9883043124176427,0.9923676840599416
263,-3.75775843229406,0.5882352941176471,1.0,0.9883098245315285,0.9923706878643096
264,-3.754536334371269,0.5882352941176471,1.0,0.9883153523104139,0.9923736985107657
265,-3.7513142364484784,0.5882352941176471,1.0,0.9883208957698714,0.9923767160044686
266,-3.7480921385256876,0.5882352941176471,1.0,0.9883264549253534,0.9923797403505409
267,-3.7448700406028963,0.5882352941176471,1.0,0.9883320297921925,0.9923827715540696
268,-3.7416479426801055,0.5882352941176471,1.0,0.9883376203855997,0.9923858096201061
269,-3.738425844757314,0.5882352941176471,1.0,0.9883432267206648,0.9923888545536653
270,-3.7352037468345234,0.5882352941176471,1.0,0.9883488488123552,0.9923919063597262
271,-3.7319816489117326,0.5882352941176471,1.0,0.988354486675516,0.9923949650432313
272,-3.7287595509889413,0.5882352941176471,1.0,0.9883601403248685,0.9923980306090869
273,-3.7255374530661505,0.5882352941176471,1.0,0.9883658097750105,0.9924011030621626
274,-3.722315355143359,0.5882352941176471,1.0,0.9883714950404153,0.9924041824072912
275,-3.7190932572205684,0.5882352941176471,1.0,0.9883771961354311,0.9924072686492688
276,-3.7158711592977776,0.5882352941176471,1.0,0.9883829130742804,0.9924103617928544
277,-3.7126490613749863,0.5882352941176471,1.0,0.9883886458710596,0.99241346184277
278,-3.7094269634521955,0.5882352941176471,1.0,0.9883943945397385,0.9924165688037004
279,-3.706204865529404,0.5882352941176471,1.0,0.9884001590941597,0.9924196826802929
280,-3.7029827676066134,0.5882352941176471,1.0,0.9884059395480375,0.9924228034771574
281,-3.6997606696838226,0.5882352941176471,1.0,0.9884117359149579,0.992425931198866
282,-3.6965385717610317,0.5882352941176471,1.0,0.9884175482083782,0.9924290658499533
283,-3.6933164738382405,0.5882352941176471,1.0,0.9884233764416258,0.9924322074349158
284,-3.6900943759154496,0.5882352941176471,1.0,0.988429220627898,0.9924353559582121
285,-3.6868722779926584,0.5882352941176471,1.0,0.9884350807802614,0.9924385114242624
286,-3.6836501800698676,0.5882352941176471,1.0,0.9884409569116515,0.9924416738374492
287,-3.6804280821470767,0.5882352941176471,1.0,0.9884468490348718,0.9924448432021158
288,-3.6772059842242855,0.5882352941176471,1.0,0.9884527571625934,0.9924480195225674
289,-3.6739838863014946,0.5882352941176471,1.0,0.9884586813073545,0.9924512028030708
290,-3.6707617883787034,0.5882352941176471,1.0,0.9884646214815598,0.9924543930478533
291,-3.6675396904559125,0.5882352941176471,1.0,0.9884705776974799,0.9924575902611038
292,-3.6643175925331217,0.5882352941176471,1.0,0.988476549967251,0.992460794446972
293,-3.6610954946103305,0.5882352941176471,1.0,0.9884825383028737,0.9924640056095683
294,-3.6578733966875396,0.5882352941176471,1.0,0.9884885427162131,0.9924672237529639
295,-3.6546512987647484,0.5882352941176471,1.0,0.9884945632189983,0.9924704488811906
296,-3.6514292008419575,0.5882352941176471,1.0,0.9885005998228211,0.9924736809982406
297,-3.6482071029191667,0.5882352941176471,1.0,0.9885066525391363,0.9924769201080662
298,-3.644985004996376,0.5882352941176471,1.0,0.9885127213792604,0.9924801662145801
299,-3.6417629070735846,0.5882352941176471,1.0,0.9885188063543718,0.992483419321655
300,-3.6385408091507934,0.5882352941176471,1.0,0.9885249074755099,0.9924866794331235
301,-3.6353187112280025,0.5882352941176471,1.0,0.9885310247535741,0.992489946552778
302,-3.6320966133052117,0.5882352941176471,1.0,0.9885371581993242,0.9924932206843705
303,-3.628874515382421,0.5882352941176471,1.0,0.9885433078233792,0.9924965018316128
304,-3.6256524174596296,0.5882352941176471,1.0,0.9885494736362168,0.9924997899981757
305,-3.622430319536839,0.5882352941176471,1.0,0.9885556556481733,0.9925030851876896
306,-3.6192082216140475,0.5882352941176471,1.0,0.9885618538694423,0.9925063874037441
307,-3.6159861236912567,0.5882352941176471,1.0,0.988568068310075,0.9925096966498876
308,-3.612764025768466,0.5882352941176471,1.0,0.9885742989799794,0.9925130129296277
309,-3.6095419278456746,0.5882352941176471,1.0,0.9885805458889191,0.9925163362464304
310,-3.606319829922884,0.5882352941176471,1.0,0.988586809046514,0.9925196666037209
311,-3.6030977320000925,0.6078431372549019,1.0,0.9885930884622386,0.9925230040048825
312,-3.5998756340773017,0.6078431372549019,1.0,0.9885993841454224,0.9925263484532572
313,-3.596653536154511,0.6078431372549019,1.0,0.9886056961052484,0.9925296999521451
314,-3.59343143823172,0.6078431372549019,1.0,0.9886120243507539,0.9925330585048047
315,-3.590209340308929,0.6078431372549019,1.0,0.9886183688908285,0.9925364241144524
316,-3.5869872423861375,0.6078431372549019,1.0,0.9886247297342149,0.9925397967842625
317,-3.5837651444633467,0.6078431372549019,1.0,0.9886311068895073,0.9925431765173675
318,-3.580543046540556,0.6078431372549019,1.0,0.9886375003651515,0.9925465633168569
319,-3.577320948617765,0.6078431372549019,1.0,0.9886439101694445,0.9925499571857783
320,-3.574098850694974,0.6078431372549019,1.0,0.9886503363105336,0.9925533581271369
321,-3.5708767527721825,0.6078431372549019,1.0,0.9886567787964158,0.9925567661438947
322,-3.5676546548493917,0.6078431372549019,1.0,0.9886632376349378,0.9925601812389712
323,-3.564432556926601,0.6078431372549019,1.0,0.9886697128337953,0.992563603415243
324,-3.56121045900381,0.6078431372549019,1.0,0.9886762044005323,0.9925670326755437
325,-3.557988361081019,0.6078431372549019,1.0,0.9886827123425405,0.9925704690226637
326,-3.554766263158228,0.6078431372549019,1.0,0.9886892366670593,0.9925739124593501
327,-3.5515441652354367,0.6078431372549019,1.0,0.9886957773811751,0.9925773629883069
328,-3.548322067312646,0.6078431372549019,1.0,0.9887023344918203,0.9925808206121941
329,-3.545099969389855,0.6078431372549019,1.0,0.9887089080057737,0.9925842853336285
330,-3.5418778714670642,0.6078431372549019,1.0,0.9887154979296593,0.9925877571551832
331,-3.538655773544273,0.6078431372549019,1.0,0.9887221042699459,0.992591236079387
332,-3.5354336756214817,0.6078431372549019,1.0,0.9887287270329472,0.9925947221087253
333,-3.532211577698691,0.6078431372549019,1.0,0.9887353662248205,0.9925982152456391
334,-3.5289894797759,0.6078431372549019,1.0,0.9887420218515666,0.9926017154925252
335,-3.5257673818531092,0.6078431372549019,1.0,0.9887486939190295,0.9926052228517362
336,-3.522545283930318,0.6078431372549019,1.0,0.9887553824328957,0.9926087373255803
337,-3.5193231860075267,0.6078431372549019,1.0,0.9887620873986936,0.9926122589163211
338,-3.516101088084736,0.6078431372549019,1.0,0.9887688088217934,0.9926157876261776
339,-3.512878990161945,0.6078431372549019,1.0,0.9887755467074061,0.992619323457324
340,-3.5096568922391542,0.6078431372549019,1.0,0.9887823010605835,0.9926228664118895
341,-3.506434794316363,0.6078431372549019,1.0,0.9887890718862176,0.9926264164919586
342,-3.5032126963935717,0.6078431372549019,1.0,0.98879585918904,0.9926299736995704
343,-3.499990598470781,0.6078431372549019,1.0,0.9888026629736216,0.9926335380367192
344,-3.49676850054799,0.6078431372549019,1.0,0.9888094832443721,0.9926371095053533
345,-3.493546402625199,0.6078431372549019,1.0,0.9888163200055394,0.9926406881073764
346,-3.490324304702408,0.6078431372549019,1.0,0.9888231732612093,0.9926442738446459
347,-3.487102206779617,0.6078431372549019,1.0,0.988830043015305,0.9926478667189741
348,-3.483880108856826,0.6078431372549019,1.0,0.9888369292715865,0.9926514667321272
349,-3.480658010934035,0.6078431372549019,1.0,0.9888438320336506,0.9926550738858257
350,-3.477435913011244,0.6078431372549019,1.0,0.9888507513049297,0.9926586881817441
351,-3.4742138150884534,0.6078431372549019,1.0,0.9888576870886923,0.9926623096215106
352,-3.470991717165662,0.6078431372549019,1.0,0.9888646393880417,0.9926659382067075
353,-3.467769619242871,0.6078431372549019,1.0,0.9888716082059159,0.9926695739388706
354,-3.46454752132008,0.6078431372549019,1.0,0.9888785935450874,0.9926732168194894
355,-3.461325423397289,0.6078431372549019,1.0,0.9888855954081623,0.9926768668500068
356,-3.4581033254744984,0.6078431372549019,1.0,0.9888926137975803,0.9926805240318191
357,-3.454881227551707,0.6078431372549019,1.0,0.9888996487156139,0.9926841883662757
358,-3.451659129628916,0.6078431372549019,1.0,0.9889067001643681,0.9926878598546797
359,-3.448437031706125,0.6078431372549019,1.0,0.9889137681457802,0.9926915384982866
360,-3.445214933783334,0.6078431372549019,1.0,0.9889208526616191,0.9926952242983051
361,-3.4419928358605434,0.6470588235294118,1.0,0.9889279537134849,0.9926989172558971
362,-3.438770737937752,0.6470588235294118,1.0,0.9889350713028084,0.9927026173721766
363,-3.4355486400149613,0.6470588235294118,1.0,0.9889422054308513,0.9927063246482107
364,-3.43232654209217,0.6470588235294118,1.0,0.9889493560987049,0.992710039085019
365,-3.429104444169379,0.6470588235294118,1.0,0.9889565233072903,0.9927137606835732
366,-3.4258823462465884,0.6470588235294118,1.0,0.9889637070573576,0.9927174894447979
367,-3.4226602483237976,0.6470588235294118,1.0,0.9889709073494858,0.9927212253695692
368,-3.4194381504010063,0.6470588235294118,1.0,0.9889781241840823,0.992724968458716
369,-3.416216052478215,0.6470588235294118,1.0,0.9889853575613824,0.9927287187130192
370,-3.412993954555424,0.7254901960784313,1.0,0.9889926074814492,0.9927324761332108
371,-3.4097718566326334,0.7254901960784313,1.0,0.9889998739441727,0.9927362407199758
372,-3.4065497587098426,0.7254901960784313,1.0,0.9890071569492698,0.99274001247395
373,-3.4033276607870513,0.7254901960784313,1.0,0.9890144564962837,0.9927437913957214
374,-3.40010556286426,0.7254901960784313,1.0,0.989021772584584,0.9927475774858293
375,-3.396883464941469,0.7254901960784313,1.0,0.9890291052133654,0.9927513707447644
376,-3.3936613670186784,0.7254901960784313,1.0,0.9890364543816482,0.9927551711729689
377,-3.3904392690958876,0.7254901960784313,1.0,0.9890438200882775,0.9927589787708361
378,-3.3872171711730963,0.7254901960784313,1.0,0.9890512023319229,0.9927627935387104
379,-3.3839950732503055,0.7254901960784313,1.0,0.9890586011110779,0.9927666154768876
380,-3.380772975327514,0.7254901960784313,1.0,0.9890660164240601,0.9927704445856141
381,-3.3775508774047234,0.7254901960784313,1.0,0.9890734482690102,0.9927742808650872
382,-3.3743287794819325,0.7254901960784313,1.0,0.989080896643892,0.9927781243154552
383,-3.3711066815591417,0.7254901960784313,1.0,0.989088361546492,0.9927819749368169
384,-3.3678845836363505,0.7254901960784313,1.0,0.9890958429744191,0.9927858327292215
385,-3.364662485713559,0.7254901960784313,1.0,0.9891033409251038,0.9927896976926691
386,-3.3614403877907684,0.7254901960784313,1.0,0.9891108553957983,0.99279356982711
387,-3.3582182898679775,0.7254901960784313,1.0,0.9891183863835764,0.9927974491324447
388,-3.3549961919451867,0.7254901960784313,1.0,0.9891259338853322,0.992801335608524
389,-3.3517740940223955,0.7254901960784313,1.0,0.9891334978977809,0.9928052292551489
390,-3.348551996099604,0.7254901960784313,1.0,0.9891410784174575,0.9928091300720704
391,-3.3453298981768134,0.7254901960784313,1.0,0.9891486754407168,0.9928130380589892
392,-3.3421078002540225,0.7254901960784313,1.0,0.9891562889637338,0.9928169532155564
393,-3.3388857023312317,0.7254901960784313,1.0,0.9891639189825017,0.9928208755413722
394,-3.3356636044084405,0.7254901960784313,1.0,0.9891715654928334,0.992824805035987
395,-3.332441506485649,0.7254901960784313,1.0,0.9891792284903598,0.9928287416989007
396,-3.3292194085628584,0.7254901960784313,1.0,0.9891869079705302,0.9928326855295623
397,-3.3259973106400675,0.7254901960784313,1.0,0.9891946039286121,0.9928366365273708
398,-3.3227752127172767,0.7254901960784313,1.0,0.98920231635969,0.9928405946916741
399,-3.3195531147944854,0.7254901960784313,1.0,0.9892100452586662,0.9928445600217696
400,-3.3163310168716946,0.7254901960784313,1.0,0.9892177906202594,0.9928485325169037
401,-3.3131089189489034,0.7254901960784313,1.0,0.9892255524390055,0.992852512176272
402,-3.3098868210261125,0.7254901960784313,1.0,0.9892333307092563,0.9928564989990191
403,-3.3066647231033217,0.7254901960784313,1.0,0.98924112542518,0.9928604929842383
404,-3.303442625180531,0.7254901960784313,1.0,0.9892489365807602,0.992864494130972
405,-3.3002205272577396,0.7254901960784313,1.0,0.9892567641697961,0.9928685024382111
406,-3.2969984293349484,0.7254901960784313,1.0,0.9892646081859022,0.9928725179048955
407,-3.2937763314121575,0.7254901960784313,1.0,0.9892724686225077,0.9928765405299134
408,-3.2905542334893667,0.7254901960784313,1.0,0.9892803454728563,0.9928805703121015
409,-3.287332135566576,0.7254901960784313,1.0,0.9892882387300062,0.9928846072502451
410,-3.2841100376437846,0.7254901960784313,1.0,0.9892961483868294,0.9928886513430777
411,-3.2808879397209934,0.7254901960784313,1.0,0.989304074436012,0.9928927025892812
412,-3.2776658417982025,0.7254901960784313,1.0,0.9893120168700532,0.9928967609874855
413,-3.2744437438754117,0.7254901960784313,1.0,0.9893199756812655,0.9929008265362689
414,-3.271221645952621,0.7254901960784313,1.0,0.9893279508617745,0.9929048992341574
415,-3.2679995480298296,0.7254901960784313,1.0,0.9893359424035182,0.9929089790796253
416,-3.264777450107039,0.7254901960784313,1.0,0.9893439502982474,0.9929130660710944
417,-3.2615553521842475,0.7254901960784313,1.0,0.9893519745375248,0.9929171602069347
418,-3.2583332542614567,0.7254901960784313,1.0,0.9893600151127249,0.9929212614854636
419,-3.255111156338666,0.7254901960784313,1.0,0.9893680720150342,0.9929253699049465
420,-3.251889058415875,0.7254901960784313,1.0,0.9893761452354504,0.992929485463596
421,-3.248666960493084,0.7254901960784313,1.0,0.9893842347647824,0.9929336081595725
422,-3.2454448625702925,0.7254901960784313,1.0,0.9893923405936502,0.992937737990984
423,-3.2422227646475017,0.7254901960784313,1.0,0.9894004627124842,0.9929418749558852
424,-3.239000666724711,0.7254901960784313,1.0,0.9894086011115256,0.9929460190522787
425,-3.23577856880192,0.7254901960784313,1.0,0.9894167557808256,0.9929501702781144
426,-3.232556470879129,0.7254901960784313,1.0,0.9894249267102455,0.9929543286312889
427,-3.2293343729563375,0.7254901960784313,1.0,0.9894331138894567,0.992958494109646
428,-3.2261122750335467,0.7254901960784313,1.0,0.9894413173079395,0.9929626667109769
429,-3.222890177110756,0.7254901960784313,1.0,0.9894495369549844,0.9929668464330194
430,-3.219668079187965,0.7254901960784313,1.0,0.9894577728196903,0.9929710332734583
431,-3.216445981265174,0.7254901960784313,1.0,0.9894660248909657,0.992975227229925
432,-3.2132238833423825,0.7254901960784313,1.0,0.9894742931575274,0.9929794282999982
433,-3.2100017854195917,0.7254901960784313,1.0,0.9894825776079011,0.9929836364812027
434,-3.206779687496801,0.7254901960784313,1.0,0.9894908782304206,0.9929878517710103
435,-3.20355758957401,0.7450980392156863,1.0,0.9894991950132279,0.9929920741668392
436,-3.2003354916512188,0.7450980392156863,1.0,0.9895075279442732,0.9929963036660543
437,-3.197113393728428,0.7450980392156863,1.0,0.9895158770113142,0.9930005402659665
438,-3.1938912958056367,0.7450980392156863,1.0,0.9895242422019164,0.9930047839638335
439,-3.190669197882846,0.7450980392156863,1.0,0.9895326235034527,0.9930090347568592
440,-3.187447099960055,0.7450980392156863,1.0,0.9895410209031034,0.9930132926421936
441,-3.184225002037264,0.7450980392156863,1.0,0.9895494343878556,0.9930175576169331
442,-3.181002904114473,0.7450980392156863,1.0,0.9895578639445036,0.9930218296781201
443,-3.1777808061916817,0.7450980392156863,1.0,0.9895663095596483,0.9930261088227432
444,-3.174558708268891,0.7450980392156863,1.0,0.9895747712196973,0.9930303950477369
445,-3.1713366103461,0.7450980392156863,1.0,0.9895832489108647,0.9930346883499817
446,-3.168114512423309,0.7450980392156863,1.0,0.9895917426191707,0.9930389887263037
447,-3.164892414500518,0.7450980392156863,1.0,0.9896002523304419,0.9930432961734755
448,-3.1616703165777267,0.7450980392156863,1.0,0.9896087780303108,0.993047610688215
449,-3.158448218654936,0.7647058823529411,1.0,0.9896173197042157,0.9930519322671859
450,-3.155226120732145,0.7647058823529411,1.0,0.9896258773374009,0.9930562609069976
451,-3.152004022809354,0.7647058823529411,1.0,0.989634450914916,0.9930605966042053
452,-3.148781924886563,0.7647058823529411,1.0,0.9896430404216162,0.9930649393553095
453,-3.145559826963772,0.7647058823529411,1.0,0.9896516458421621,0.9930692891567564
454,-3.142337729040981,0.7647058823529411,1.0,0.9896602671610195,0.9930736460049375
455,-3.13911563111819,0.7647058823529411,1.0,0.9896689043624592,0.9930780098961901
456,-3.135893533195399,0.7647058823529411,1.0,0.9896775574305573,0.9930823808267963
457,-3.1326714352726084,0.7647058823529411,1.0,0.9896862263491946,0.9930867587929841
458,-3.129449337349817,0.7647058823529411,1.0,0.9896949111020564,0.9930911437909263
459,-3.126227239427026,0.7647058823529411,1.0,0.9897036116726333,0.993095535816741
460,-3.123005141504235,0.7647058823529411,1.0,0.98971232804422,0.993099934866492
461,-3.119783043581444,0.7647058823529411,1.0,0.989721060199916,0.9931043409361873
462,-3.1165609456586534,0.7647058823529411,1.0,0.989729808122625,0.9931087540217808
463,-3.113338847735862,0.7647058823529411,1.0,0.9897385717950551,0.9931131741191709
464,-3.110116749813071,0.7647058823529411,1.0,0.9897473511997186,0.9931176012242015
465,-3.10689465189028,0.7647058823529411,1.0,0.989756146318932,0.9931220353326609
466,-3.103672553967489,0.7647058823529411,1.0,0.989764957134816,0.9931264764402825
467,-3.1004504560446984,0.7647058823529411,1.0,0.9897737836292952,0.9931309245427449
468,-3.097228358121907,0.7647058823529411,1.0,0.9897826257840981,0.993135379635671
469,-3.0940062601991163,0.7647058823529411,1.0,0.9897914835807572,0.9931398417146288
470,-3.090784162276325,0.7647058823529411,1.0,0.9898003570006086,0.9931443107751308
471,-3.087562064353534,0.7647058823529411,1.0,0.9898092460247926,0.9931487868126344
472,-3.0843399664307434,0.7647058823529411,1.0,0.9898181506342529,0.9931532698225417
473,-3.081117868507952,0.7647058823529411,1.0,0.989827070809737,0.9931577598001992
474,-3.0778957705851613,0.7647058823529411,1.0,0.9898360065317959,0.993162256740898
475,-3.07467367266237,0.7647058823529411,1.0,0.9898449577807845,0.9931667606398739
476,-3.071451574739579,0.7647058823529411,1.0,0.989853924536861,0.9931712714923071
477,-3.0682294768167884,0.7647058823529411,1.0,0.9898629067799873,0.9931757892933223
478,-3.0650073788939975,0.7647058823529411,1.0,0.9898719044899287,0.9931803140379887
479,-3.0617852809712063,0.7647058823529411,1.0,0.989880917646254,0.9931848457213197
480,-3.058563183048415,0.7647058823529411,1.0,0.9898899462283356,0.9931893843382732
481,-3.055341085125624,0.7647058823529411,1.0,0.9898989902153491,0.9931939298837514
482,-3.0521189872028334,0.7647058823529411,1.0,0.989908049586274,0.993198482352601
483,-3.0488968892800425,0.7647058823529411,1.0,0.9899171243198928,0.9932030417396126
484,-3.0456747913572513,0.7647058823529411,1.0,0.9899262143947916,0.9932076080395214
485,-3.04245269343446,0.7647058823529411,1.0,0.9899353197893601,0.9932121812470064
486,-3.039230595511669,0.7647058823529411,1.0,0.9899444404817912,0.9932167613566912
487,-3.0360084975888784,0.7647058823529411,1.0,0.9899535764500815,0.9932213483631434
488,-3.0327863996660875,0.7647058823529411,1.0,0.989962727672031,0.9932259422608745
489,-3.0295643017432963,0.7647058823529411,1.0,0.9899718941252431,0.9932305430443403
490,-3.0263422038205054,0.7647058823529411,1.0,0.9899810757871248,0.9932351507079409
491,-3.023120105897714,0.7647058823529411,1.0,0.9899902726348868,0.99323976524602
492,-3.0198980079749234,0.7647058823529411,1.0,0.989999484645543,0.9932443866528656
493,-3.0166759100521325,0.7647058823529411,1.0,0.9900087117959114,0.9932490149227096
494,-3.0134538121293417,0.7647058823529411,1.0,0.9900179540626134,0.9932536500497277
495,-3.0102317142065504,0.7647058823529411,1.0,0.990027211422074,0.99325829202804
496,-3.007009616283759,0.7647058823529411,1.0,0.9900364838505221,0.9932629408517101
497,-3.0037875183609684,0.7647058823529411,1.0,0.9900457713239905,0.9932675965147456
498,-3.0005654204381775,0.7647058823529411,1.0,0.9900550738183158,0.9932722590110983
499,-2.9973433225153867,0.7647058823529411,1.0,0.9900643913091384,0.9932769283346634
500,-2.9941212245925954,0.7647058823529411,1.0,0.9900737237719027,0.9932816044792802
501,-2.990899126669804,0.7647058823529411,1.0,0.9900830711818573,0.9932862874387318
502,-2.9876770287470134,0.7647058823529411,1.0,0.9900924335140551,0.9932909772067451
503,-2.9844549308242225,0.7647058823529411,1.0,0.9901018107433526,0.9932956737769908
504,-2.9812328329014317,0.7647058823529411,1.0,0.9901112028444111,0.9933003771430833
505,-2.9780107349786404,0.7647058823529411,1.0,0.9901206097916964,0.9933050872985809
506,-2.9747886370558496,0.7647058823529411,1.0,0.9901300315594781,0.9933098042369856
507,-2.9715665391330583,0.7647058823529411,1.0,0.9901394681218312,0.9933145279517429
508,-2.9683444412102675,0.7647058823529411,1.0,0.9901489194526347,0.9933192584362425
509,-2.9651223432874767,0.7647058823529411,1.0,0.9901583855255727,0.9933239956838175
510,-2.961900245364686,0.7647058823529411,1.0,0.9901678663141341,0.9933287396877445
511,-2.9586781474418946,0.7647058823529411,1.0,0.9901773617916129,0.9933334904412443
512,-2.9554560495191033,0.7647058823529411,1.0,0.9901868719311078,0.993338247937481
513,-2.9522339515963125,0.7647058823529411,1.0,0.9901963967055233,0.9933430121695624
514,-2.9490118536735217,0.7647058823529411,1.0,0.9902059360875688,0.9933477831305403
515,-2.945789755750731,0.7647058823529411,1.0,0.9902154900497594,0.9933525608134095
516,-2.9425676578279396,0.7647058823529411,1.0,0.9902250585644157,0.9933573452111091
517,-2.9393455599051483,0.7647058823529411,1.0,0.9902346416036641,0.9933621363165214
518,-2.9361234619823575,0.7647058823529411,1.0,0.9902442391394369,0.9933669341224727
519,-2.9329013640595667,0.7647058823529411,1.0,0.9902538511434725,0.9933717386217324
520,-2.929679266136776,0.7647058823529411,1.0,0.9902634775873154,0.9933765498070143
521,-2.9264571682139846,0.7647058823529411,1.0,0.9902731184423162,0.9933813676709751
522,-2.9232350702911933,0.7647058823529411,1.0,0.9902827736796325,0.9933861922062154
523,-2.9200129723684025,0.7647058823529411,1.0,0.9902924432702283,0.9933910234052794
524,-2.9167908744456117,0.7647058823529411,1.0,0.9903021271848741,0.993395861260655
525,-2.913568776522821,0.7647058823529411,1.0,0.9903118253941481,0.9934007057647738
526,-2.9103466786000296,0.7647058823529411,1.0,0.9903215378684351,0.9934055569100106
527,-2.907124580677239,0.7647058823529411,1.0,0.9903312645779276,0.9934104146886843
528,-2.9039024827544475,0.7647058823529411,1.0,0.9903410054926254,0.9934152790930572
529,-2.9006803848316567,0.7647058823529411,1.0,0.9903507605823362,0.993420150115335
530,-2.897458286908866,0.7647058823529411,1.0,0.9903605298166754,0.9934250277476676
531,-2.894236188986075,0.7647058823529411,1.0,0.9903703131650669,0.9934299119821481
532,-2.8910140910632838,0.7647058823529411,1.0,0.9903801105967424,0.9934348028108134
533,-2.8877919931404925,0.7647058823529411,1.0,0.9903899220807426,0.9934397002256439
534,-2.8845698952177017,0.7647058823529411,1.0,0.9903997475859169,0.9934446042185637
535,-2.881347797294911,0.7647058823529411,1.0,0.9904095870809231,0.9934495147814408
536,-2.87812569937212,0.7647058823529411,1.0,0.9904194405342289,0.9934544319060867
537,-2.8749036014493288,0.7647058823529411,1.0,0.990429307914111,0.9934593555842565
538,-2.8716815035265375,0.7647058823529411,1.0,0.9904391891886557,0.9934642858076489
539,-2.8684594056037467,0.7843137254901961,1.0,0.9904490843257593,0.9934692225679068
540,-2.865237307680956,0.7843137254901961,1.0,0.9904589932931281,0.9934741658566163
541,-2.862015209758165,0.7843137254901961,1.0,0.9904689160582789,0.9934791156653073
542,-2.8587931118353738,0.7843137254901961,1.0,0.9904788525885387,0.9934840719854539
543,-2.855571013912583,0.7843137254901961,1.0,0.9904888028510457,0.9934890348084733
544,-2.8523489159897917,0.7843137254901961,1.0,0.990498766812749,0.9934940041257269
545,-2.849126818067001,0.7843137254901961,1.0,0.990508744440409,0.9934989799285197
546,-2.84590472014421,0.7843137254901961,1.0,0.9905187357005979,0.9935039622081006
547,-2.842682622221419,0.7843137254901961,1.0,0.9905287405596994,0.9935089509556623
548,-2.839460524298628,0.7843137254901961,1.0,0.9905387589839098,0.9935139461623415
549,-2.8362384263758367,0.7843137254901961,1.0,0.9905487909392373,0.9935189478192182
550,-2.833016328453046,0.7843137254901961,1.0,0.9905588363915032,0.993523955917317
551,-2.829794230530255,0.7843137254901961,1.0,0.9905688953063416,0.993528970447606
552,-2.826572132607464,0.7843137254901961,1.0,0.9905789676491998,0.9935339914009973
553,-2.823350034684673,0.7843137254901961,1.0,0.9905890533853388,0.9935390187683468
554,-2.8201279367618817,0.7843137254901961,1.0,0.9905991524798332,0.9935440525404546
555,-2.816905838839091,0.7843137254901961,1.0,0.990609264897572,0.9935490927080647
556,-2.8136837409163,0.7843137254901961,1.0,0.9906193906032584,0.9935541392618651
557,-2.810461642993509,0.7843137254901961,1.0,0.9906295295614108,0.9935591921924878
558,-2.807239545070718,0.7843137254901961,1.0,0.9906396817363622,0.9935642514905089
559,-2.8040174471479267,0.7843137254901961,1.0,0.9906498470922611,0.9935693171464485
560,-2.800795349225136,0.7843137254901961,1.0,0.9906600255930718,0.9935743891507711
561,-2.797573251302345,0.7843137254901961,1.0,0.9906702172025746,0.9935794674938853
562,-2.794351153379554,0.7843137254901961,1.0,0.9906804218843663,0.9935845521661434
563,-2.791129055456763,0.7843137254901961,1.0,0.9906906396018602,0.9935896431578424
564,-2.787906957533972,0.7843137254901961,1.0,0.9907008703182867,0.9935947404592236
565,-2.784684859611181,0.7843137254901961,1.0,0.9907111139966935,0.9935998440604721
566,-2.78146276168839,0.7843137254901961,1.0,0.9907213705999465,0.9936049539517178
567,-2.778240663765599,0.7843137254901961,1.0,0.9907316400907288,0.9936100701230345
568,-2.7750185658428084,0.7843137254901961,1.0,0.9907419224315428,0.9936151925644409
569,-2.771796467920017,0.7843137254901961,1.0,0.9907522175847092,0.9936203212658995
570,-2.768574369997226,0.7843137254901961,1.0,0.9907625255123681,0.9936254562173179
571,-2.765352272074435,0.7843137254901961,1.0,0.990772846176479,0.9936305974085475
572,-2.762130174151644,0.7843137254901961,1.0,0.9907831795388213,0.9936357448293848
573,-2.7589080762288534,0.7843137254901961,1.0,0.9907935255609949,0.9936408984695705
574,-2.755685978306062,0.7843137254901961,1.0,0.9908038842044199,0.99364605831879
575,-2.752463880383271,0.7843137254901961,1.0,0.990814255430338,0.9936512243666736
576,-2.74924178246048,0.7843137254901961,1.0,0.990824639199812,0.9936563966027958
577,-2.746019684537689,0.7843137254901961,1.0,0.9908350354737265,0.9936615750166761
578,-2.7427975866148984,0.7843137254901961,1.0,0.9908454442127886,0.9936667595977786
579,-2.739575488692107,0.7843137254901961,1.0,0.9908558653775278,0.9936719503355127
580,-2.7363533907693163,0.7843137254901961,1.0,0.9908662989282967,0.9936771472192318
581,-2.733131292846525,0.7843137254901961,1.0,0.9908767448252713,0.9936823502382351
582,-2.729909194923734,0.7843137254901961,1.0,0.9908872030284517,0.9936875593817662
583,-2.7266870970009434,0.7843137254901961,1.0,0.9908976734976619,0.9936927746390137
584,-2.7234649990781525,0.7843137254901961,1.0,0.9909081561925508,0.9936979959991115
585,-2.7202429011553613,0.7843137254901961,1.0,0.9909186510725926,0.9937032234511382
586,-2.71702080323257,0.7843137254901961,1.0,0.9909291580970868,0.9937084569841179
587,-2.713798705309779,0.7843137254901961,1.0,0.9909396772251591,0.9937136965870199
588,-2.7105766073869884,0.7843137254901961,1.0,0.9909502084157615,0.9937189422487585
589,-2.7073545094641975,0.7843137254901961,1.0,0.9909607516276728,0.9937241939581931
590,-2.7041324115414063,0.7843137254901961,1.0,0.9909713068194995,0.9937294517041291
591,-2.700910313618615,0.7843137254901961,1.0,0.9909818739496755,0.9937347154753167
592,-2.697688215695824,0.7843137254901961,1.0,0.9909924529764631,0.9937399852604517
593,-2.6944661177730334,0.7843137254901961,1.0,0.9910030438579532,0.9937452610481756
594,-2.6912440198502425,0.7843137254901961,1.0,0.9910136465520661,0.9937505428270752
595,-2.6880219219274513,0.7843137254901961,1.0,0.9910242610165516,0.9937558305856831
596,-2.6847998240046604,0.7843137254901961,1.0,0.9910348872089895,0.9937611243124774
597,-2.681577726081869,0.7843137254901961,1.0,0.9910455250867903,0.9937664239958821
598,-2.6783556281590783,0.7843137254901961,1.0,0.9910561746071955,0.9937717296242669
599,-2.6751335302362875,0.7843137254901961,1.0,0.9910668357272784,0.9937770411859471
600,-2.6719114323134963,0.7843137254901961,1.0,0.9910775084039438,0.9937823586691845
601,-2.6686893343907054,0.7843137254901961,1.0,0.9910881925939296,0.9937876820621865
602,-2.665467236467914,0.7843137254901961,1.0,0.9910988882538063,0.9937930113531063
603,-2.6622451385451233,0.7843137254901961,1.0,0.9911095953399784,0.9937983465300436
604,-2.6590230406223325,0.7843137254901961,1.0,0.9911203138086839,0.9938036875810441
605,-2.6558009426995417,0.7843137254901961,1.0,0.9911310436159957,0.9938090344940997
606,-2.6525788447767504,0.7843137254901961,1.0,0.9911417847178216,0.9938143872571488
607,-2.649356746853959,0.7843137254901961,1.0,0.9911525370699049,0.9938197458580758
608,-2.6461346489311683,0.7843137254901961,1.0,0.9911633006278253,0.9938251102847115
609,-2.6429125510083775,0.7843137254901961,1.0,0.991174075346999,0.9938304805248338
610,-2.6396904530855867,0.7843137254901961,1.0,0.991184861182679,0.9938358565661664
611,-2.6364683551627954,0.7843137254901961,1.0,0.9911956580899566,0.9938412383963802
612,-2.633246257240004,0.7843137254901961,1.0,0.9912064660237606,0.9938466260030924
613,-2.6300241593172133,0.7843137254901961,1.0,0.9912172849388592,0.9938520193738671
614,-2.6268020613944225,0.7843137254901961,1.0,0.9912281147898596,0.9938574184962155
615,-2.6235799634716317,0.7843137254901961,1.0,0.9912389555312089,0.9938628233575952
616,-2.6203578655488404,0.7843137254901961,1.0,0.9912498071171945,0.9938682339454114
617,-2.6171357676260496,0.7843137254901961,1.0,0.9912606695019449,0.9938736502470157
618,-2.6139136697032583,0.7843137254901961,1.0,0.9912715426394301,0.9938790722497073
619,-2.6106915717804675,0.7843137254901961,1.0,0.9912824264834621,0.9938844999407326
620,-2.6074694738576767,0.7843137254901961,1.0,0.9912933209876956,0.9938899333072849
621,-2.6042473759348854,0.803921568627451,1.0,0.9913042261056287,0.9938953723365054
622,-2.6010252780120946,0.803921568627451,1.0,0.991315141790603,0.9939008170154824
623,-2.5978031800893038,0.803921568627451,1.0,0.9913260679958046,0.9939062673312516
624,-2.5945810821665125,0.803921568627451,1.0,0.9913370046742647,0.9939117232707969
625,-2.5913589842437217,0.803921568627451,1.0,0.9913479517788597,0.9939171848210492
626,-2.5881368863209304,0.803921568627451,1.0,0.9913589092623126,0.9939226519688875
627,-2.5849147883981396,0.803921568627451,1.0,0.9913698770771929,0.9939281247011388
628,-2.5816926904753488,0.803921568627451,1.0,0.9913808551759172,0.9939336030045776
629,-2.5784705925525575,0.803921568627451,1.0,0.9913918435107506,0.9939390868659267
630,-2.5752484946297667,0.803921568627451,1.0,0.9914028420338061,0.9939445762718571
631,-2.572026396706976,0.803921568627451,1.0,0.9914138506970465,0.9939500712089877
632,-2.5688042987841846,0.803921568627451,1.0,0.9914248694522837,0.9939555716638858
633,-2.5655822008613938,0.803921568627451,1.0,0.9914358982511805,0.9939610776230673
634,-2.5623601029386025,0.803921568627451,1.0,0.9914469370452504,0.9939665890729962
635,-2.5591380050158117,0.803921568627451,1.0,0.9914579857858589,0.9939721060000851
636,-2.555915907093021,0.803921568627451,1.0,0.9914690444242233,0.9939776283906954
637,-2.5526938091702296,0.803921568627451,1.0,0.991480112911414,0.9939831562311371
638,-2.5494717112474388,0.803921568627451,1.0,0.9914911911983549,0.9939886895076689
639,-2.546249613324648,0.803921568627451,1.0,0.9915022792358242,0.9939942282064987
640,-2.5430275154018567,0.803921568627451,1.0,0.9915133769744546,0.9939997723137831
641,-2.539805417479066,0.803921568627451,1.0,0.9915244843647346,0.994005321815628
642,-2.5365833195562746,0.803921568627451,1.0,0.9915356013570086,0.9940108766980883
643,-2.5333612216334838,0.803921568627451,1.0,0.9915467279014777,0.9940164369471683
644,-2.530139123710693,0.803921568627451,1.0,0.9915578639482004,0.9940220025488217
645,-2.5269170257879017,0.803921568627451,1.0,0.9915690094470937,0.9940275734889515
646,-2.523694927865111,0.803921568627451,1.0,0.9915801643479327,0.9940331497534105
647,-2.5204728299423196,0.803921568627451,1.0,0.9915913286003524,0.9940387313280009
648,-2.5172507320195288,0.803921568627451,1.0,0.9916025021538476,0.9940443181984749
649,-2.514028634096738,0.803921568627451,1.0,0.9916136849577738,0.9940499103505346
650,-2.5108065361739467,0.803921568627451,1.0,0.9916248769613483,0.9940555077698318
651,-2.507584438251156,0.803921568627451,1.0,0.9916360781136501,0.9940611104419684
652,-2.504362340328365,0.803921568627451,1.0,0.9916472883636211,0.9940667183524968
653,-2.5011402424055738,0.803921568627451,1.0,0.991658507660067,0.9940723314869194
654,-2.497918144482783,0.803921568627451,1.0,0.9916697359516572,0.994077949830689
655,-2.4946960465599917,0.8235294117647058,1.0,0.9916809731869262,0.9940835733692089
656,-2.491473948637201,0.8235294117647058,1.0,0.9916922193142741,0.994089202087833
657,-2.48825185071441,0.8235294117647058,1.0,0.9917034742819673,0.994094835971866
658,-2.4850297527916188,0.8235294117647058,1.0,0.9917147380381388,0.9941004750065633
659,-2.481807654868828,0.8235294117647058,1.0,0.9917260105307899,0.994106119177131
660,-2.478585556946037,0.8235294117647058,1.0,0.9917372917077898,0.9941117684687267
661,-2.475363459023246,0.8235294117647058,1.0,0.9917485815168771,0.9941174228664587
662,-2.472141361100455,0.8235294117647058,1.0,0.99175987990566,0.9941230823553867
663,-2.4689192631776637,0.8235294117647058,1.0,0.9917711868216172,0.9941287469205218
664,-2.465697165254873,0.8235294117647058,1.0,0.9917825022120992,0.9941344165468264
665,-2.462475067332082,0.8235294117647058,1.0,0.9917938260243279,0.9941400912192146
666,-2.459252969409291,0.8235294117647058,1.0,0.9918051582053982,0.9941457709225524
667,-2.4560308714865,0.8235294117647058,1.0,0.9918164987022785,0.9941514556416571
668,-2.452808773563709,0.8235294117647058,1.0,0.9918278474618113,0.9941571453612982
669,-2.449586675640918,0.8235294117647058,1.0,0.991839204430714,0.9941628400661972
670,-2.446364577718127,0.8235294117647058,1.0,0.99185056955558,0.9941685397410278
671,-2.443142479795336,0.8235294117647058,1.0,0.9918619427828789,0.994174244370416
672,-2.439920381872545,0.8235294117647058,1.0,0.9918733240589573,0.99417995393894
673,-2.436698283949754,0.8235294117647058,1.0,0.9918847133300402,0.9941856684311305
674,-2.433476186026963,0.8235294117647058,1.0,0.991896110542231,0.9941913878314711
675,-2.430254088104172,0.8235294117647058,1.0,0.9919075156415126,0.9941971121243979
676,-2.4270319901813813,0.8235294117647058,1.0,0.9919189285737481,0.9942028412942998
677,-2.42380989225859,0.8235294117647058,1.0,0.9919303492846817,0.994208575325519
678,-2.420587794335799,0.8235294117647058,1.0,0.9919417777199393,0.9942143142023505
679,-2.417365696413008,0.8235294117647058,1.0,0.9919532138250292,0.9942200579090426
680,-2.414143598490217,0.8235294117647058,1.0,0.9919646575453434,0.994225806429797
681,-2.4109215005674263,0.8235294117647058,1.0,0.9919761088261575,0.9942315597487689
682,-2.407699402644635,0.8235294117647058,1.0,0.9919875676126322,0.994237317850067
683,-2.404477304721844,0.8431372549019608,1.0,0.9919990338498138,0.9942430807177538
684,-2.401255206799053,0.8431372549019608,1.0,0.9920105074826351,0.9942488483358457
685,-2.398033108876262,0.8431372549019608,1.0,0.992021988455916,0.994254620688313
686,-2.3948110109534713,0.8431372549019608,1.0,0.9920334767143646,0.9942603977590802
687,-2.39158891303068,0.8431372549019608,1.0,0.9920449722025777,0.9942661795320258
688,-2.388366815107889,0.8431372549019608,1.0,0.9920564748650416,0.994271965990983
689,-2.3851447171850984,0.8431372549019608,1.0,0.9920679846461332,0.9942777571197393
690,-2.381922619262307,0.8431372549019608,1.0,0.9920795014901205,0.994283552902037
691,-2.3787005213395163,0.8431372549019608,1.0,0.9920910253411634,0.9942893533215728
692,-2.375478423416725,0.8431372549019608,1.0,0.992102556143315,0.9942951583619987
693,-2.372256325493934,0.8431372549019608,1.0,0.9921140938405216,0.9943009680069215
694,-2.3690342275711433,0.8431372549019608,1.0,0.9921256383766244,0.9943067822399033
695,-2.365812129648352,0.8431372549019608,1.0,0.9921371896953594,0.9943126010444614
696,-2.3625900317255613,0.8431372549019608,1.0,0.992148747740359,0.9943184244040686
697,-2.3593679338027704,0.8431372549019608,1.0,0.9921603124551523,0.9943242523021532
698,-2.356145835879979,0.8431372549019608,1.0,0.9921718837831667,0.9943300847220992
699,-2.3529237379571883,0.8627450980392157,1.0,0.9921834616677272,0.9943359216472466
700,-2.349701640034397,0.8627450980392157,1.0,0.9921950460520591,0.9943417630608913
701,-2.3464795421116063,0.8627450980392157,1.0,0.9922066368792873,0.9943476089462852
702,-2.3432574441888154,0.8627450980392157,1.0,0.9922182340924383,0.9943534592866365
703,-2.340035346266024,0.8627450980392157,1.0,0.99222983763444,0.9943593140651101
704,-2.3368132483432333,0.8627450980392157,1.0,0.9922414474481233,0.9943651732648271
705,-2.3335911504204425,0.8627450980392157,1.0,0.9922530634762227,0.9943710368688653
706,-2.3303690524976512,0.8627450980392157,1.0,0.9922646856613769,0.9943769048602596
707,-2.3271469545748604,0.8627450980392157,1.0,0.9922763139461305,0.9943827772220017
708,-2.323924856652069,0.8627450980392157,1.0,0.9922879482729333,0.9943886539370405
709,-2.3207027587292783,0.8627450980392157,1.0,0.9922995885841429,0.9943945349882819
710,-2.3174806608064875,0.8627450980392157,1.0,0.9923112348220242,0.9944004203585894
711,-2.3142585628836962,0.8627450980392157,1.0,0.9923228869287511,0.9944063100307844
712,-2.3110364649609054,0.8627450980392157,1.0,0.992334544846407,0.9944122039876453
713,-2.3078143670381146,0.8627450980392157,1.0,0.9923462085169856,0.9944181022119088
714,-2.3045922691153233,0.8627450980392157,1.0,0.992357877882392,0.9944240046862698
715,-2.3013701711925325,0.8627450980392157,1.0,0.9923695528844433,0.9944299113933807
716,-2.2981480732697412,0.8627450980392157,1.0,0.9923812334648698,0.9944358223158527
717,-2.2949259753469504,0.8627450980392157,1.0,0.9923929195653156,0.9944417374362554
718,-2.2917038774241596,0.8627450980392157,1.0,0.9924046111273396,0.9944476567371168
719,-2.2884817795013683,0.8627450980392157,1.0,0.9924163080924162,0.9944535802009238
720,-2.2852596815785775,0.8627450980392157,1.0,0.9924280104019365,0.9944595078101223
721,-2.2820375836557867,0.8627450980392157,1.0,0.9924397179972088,0.9944654395471169
722,-2.2788154857329954,0.8627450980392157,1.0,0.99245143081946,0.9944713753942718
723,-2.2755933878102046,0.8627450980392157,1.0,0.9924631488098357,0.9944773153339103
724,-2.2723712898874133,0.8627450980392157,1.0,0.9924748719094019,0.9944832593483154
725,-2.2691491919646225,0.8627450980392157,1.0,0.9924866000591455,0.9944892074197297
726,-2.2659270940418317,0.8627450980392157,1.0,0.992498333199975,0.9944951595303557
727,-2.2627049961190404,0.8627450980392157,1.0,0.992510071272722,0.9945011156623557
728,-2.2594828981962496,0.8627450980392157,1.0,0.9925218142181412,0.9945070757978524
729,-2.2562608002734583,0.8823529411764706,1.0,0.9925335619769124,0.9945130399189285
730,-2.2530387023506675,0.8823529411764706,1.0,0.9925453144896403,0.9945190080076276
731,-2.2498166044278767,0.8823529411764706,1.0,0.9925570716968561,0.9945249800459535
732,-2.2465945065050854,0.8823529411764706,1.0,0.9925688335390184,0.994530956015871
733,-2.2433724085822946,0.8823529411764706,1.0,0.9925805999565135,0.9945369358993059
734,-2.2401503106595038,0.9019607843137255,1.0,0.9925923708896571,0.9945429196781449
735,-2.2369282127367125,0.9019607843137255,1.0,0.9926041462786946,0.9945489073342362
736,-2.2337061148139217,0.9019607843137255,1.0,0.9926159260638024,0.9945548988493892
737,-2.2304840168911304,0.9019607843137255,1.0,0.9926277101850887,0.9945608942053752
738,-2.2272619189683396,0.9019607843137255,1.0,0.9926394985825938,0.994566893383927
739,-2.2240398210455488,0.9019607843137255,1.0,0.9926512911962924,0.9945728963667393
740,-2.2208177231227575,0.9019607843137255,1.0,0.992663087966093,0.9945789031354693
741,-2.2175956251999667,0.9019607843137255,1.0,0.9926748888318401,0.9945849136717358
742,-2.214373527277176,0.9019607843137255,1.0,0.992686693733314,0.9945909279571209
743,-2.2111514293543846,0.9019607843137255,1.0,0.9926985026102326,0.9945969459731683
744,-2.2079293314315938,0.9019607843137255,1.0,0.9927103154022519,0.9946029677013852
745,-2.2047072335088025,0.9019607843137255,1.0,0.9927221320489668,0.9946089931232415
746,-2.2014851355860117,0.9019607843137255,1.0,0.9927339524899125,0.9946150222201701
747,-2.198263037663221,0.9019607843137255,1.0,0.992745776664565,0.9946210549735673
748,-2.1950409397404296,0.9019607843137255,1.0,0.9927576045123422,0.9946270913647929
749,-2.1918188418176388,0.9019607843137255,1.0,0.992769435972605,0.99463313137517
750,-2.188596743894848,0.9019607843137255,1.0,0.9927812709846577,0.9946391749859859
751,-2.1853746459720567,0.9019607843137255,1.0,0.9927931094877497,0.9946452221784914
752,-2.182152548049266,0.9019607843137255,1.0,0.9928049514210755,0.994651272933902
753,-2.1789304501264746,0.9019607843137255,1.0,0.9928167967237767,0.9946573272333971
754,-2.1757083522036837,0.9019607843137255,1.0,0.992828645334942,0.9946633850581205
755,-2.172486254280893,0.9019607843137255,1.0,0.9928404971936086,0.9946694463891809
756,-2.1692641563581017,0.9019607843137255,1.0,0.9928523522387632,0.9946755112076517
757,-2.166042058435311,0.9019607843137255,1.0,0.9928642104093428,0.9946815794945716
758,-2.16281996051252,0.9019607843137255,1.0,0.9928760716442355,0.9946876512309438
759,-2.1595978625897287,0.9019607843137255,1.0,0.9928879358822819,0.9946937263977377
760,-2.156375764666938,0.9019607843137255,1.0,0.9928998030622753,0.9946998049758876
761,-2.1531536667441467,0.9019607843137255,1.0,0.9929116731229636,0.9947058869462937
762,-2.149931568821356,0.9019607843137255,1.0,0.9929235460030493,0.9947119722898222
763,-2.146709470898565,0.9019607843137255,1.0,0.9929354216411912,0.9947180609873053
764,-2.1434873729757737,0.9019607843137255,1.0,0.9929472999760048,0.9947241530195413
765,-2.140265275052983,0.9019607843137255,1.0,0.9929591809460637,0.9947302483672953
766,-2.137043177130192,0.9019607843137255,1.0,0.9929710644899005,0.9947363470112988
767,-2.133821079207401,0.9019607843137255,1.0,0.9929829505460069,0.9947424489322497
768,-2.13059898128461,0.9019607843137255,1.0,0.9929948390528363,0.9947485541108138
769,-2.1273768833618187,0.9019607843137255,1.0,0.9930067299488031,0.994754662527623
770,-2.124154785439028,0.9019607843137255,1.0,0.9930186231722846,0.9947607741632774
771,-2.120932687516237,0.9019607843137255,1.0,0.993030518661622,0.9947668889983442
772,-2.117710589593446,0.9019607843137255,1.0,0.9930424163551205,0.9947730070133584
773,-2.114488491670655,0.9019607843137255,1.0,0.9930543161910513,0.9947791281888229
774,-2.1112663937478637,0.9019607843137255,1.0,0.9930662181076522,0.9947852525052087
775,-2.108044295825073,0.9019607843137255,1.0,0.9930781220431281,0.9947913799429549
776,-2.104822197902282,0.9019607843137255,1.0,0.9930900279356523,0.9947975104824693
777,-2.101600099979491,0.9019607843137255,1.0,0.993101935723368,0.9948036441041284
778,-2.0983780020567,0.9019607843137255,1.0,0.9931138453443883,0.9948097807882771
779,-2.095155904133909,0.9019607843137255,1.0,0.9931257567367978,0.9948159205152297
780,-2.091933806211118,0.9019607843137255,1.0,0.9931376698386534,0.9948220632652697
781,-2.088711708288327,0.9019607843137255,1.0,0.9931495845879852,0.9948282090186498
782,-2.085489610365536,0.9019607843137255,1.0,0.9931615009227974,0.9948343577555923
783,-2.082267512442745,0.9215686274509803,1.0,0.9931734187810698,0.9948405094562894
784,-2.079045414519954,0.9215686274509803,1.0,0.9931853381007579,0.9948466641009033
785,-2.075823316597163,0.9215686274509803,1.0,0.9931972588197947,0.9948528216695661
786,-2.072601218674372,0.9215686274509803,1.0,0.9932091808760909,0.9948589821423807
787,-2.0693791207515813,0.9215686274509803,1.0,0.9932211042075366,0.99486514549942
788,-2.06615702282879,0.9215686274509803,1.0,0.9932330287520019,0.9948713117207278
789,-2.062934924905999,0.9215686274509803,1.0,0.9932449544473378,0.9948774807863193
790,-2.059712826983208,0.9411764705882353,1.0,0.9932568812313772,0.9948836526761803
791,-2.056490729060417,0.9411764705882353,1.0,0.9932688090419363,0.9948898273702679
792,-2.0532686311376263,0.9411764705882353,1.0,0.9932807378168148,0.994896004848511
793,-2.050046533214835,0.9411764705882353,1.0,0.9932926674937976,0.9949021850908101
794,-2.046824435292044,0.9411764705882353,1.0,0.9933045980106555,0.9949083680770374
795,-2.0436023373692533,0.9411764705882353,1.0,0.9933165293051458,0.9949145537870376
796,-2.040380239446462,0.9411764705882353,1.0,0.993328461315014,0.9949207422006274
797,-2.0371581415236713,0.9411764705882353,1.0,0.9933403939779941,0.9949269332975961
798,-2.03393604360088,0.9411764705882353,1.0,0.9933523272318102,0.9949331270577054
799,-2.030713945678089,0.9411764705882353,1.0,0.9933642610141769,0.9949393234606904
800,-2.0274918477552983,0.9411764705882353,1.0,0.9933761952628005,0.9949455224862589
801,-2.024269749832507,0.9411764705882353,1.0,0.9933881299153802,0.994951724114092
802,-2.0210476519097162,0.9411764705882353,1.0,0.9934000649096086,0.9949579283238447
803,-2.0178255539869254,0.9411764705882353,1.0,0.9934120001831732,0.994964135095145
804,-2.014603456064134,0.9411764705882353,1.0,0.9934239356737571,0.9949703444075955
805,-2.0113813581413433,0.9411764705882353,1.0,0.9934358713190399,0.9949765562407723
806,-2.008159260218552,0.9411764705882353,1.0,0.9934478070566987,0.994982770574226
807,-2.0049371622957612,0.9411764705882353,1.0,0.9934597428244092,0.9949889873874819
808,-2.0017150643729704,0.9411764705882353,1.0,0.9934716785598469,0.9949952066600396
809,-1.9984929664501792,0.9411764705882353,1.0,0.9934836142006874,0.995001428371374
810,-1.9952708685273883,0.9411764705882353,1.0,0.9934955496846082,0.9950076525009346
811,-1.992048770604597,0.9411764705882353,1.0,0.9935074849492888,0.9950138790281468
812,-1.9888266726818062,0.9411764705882353,1.0,0.9935194199324124,0.9950201079324108
813,-1.9856045747590154,0.9411764705882353,1.0,0.9935313545716667,0.9950263391931032
814,-1.9823824768362241,0.9411764705882353,1.0,0.9935432888047446,0.9950325727895761
815,-1.9791603789134333,0.9411764705882353,1.0,0.9935552225693454,0.9950388087011579
816,-1.9759382809906425,0.9411764705882353,1.0,0.9935671558031758,0.9950450469071531
817,-1.9727161830678512,0.9411764705882353,1.0,0.9935790884439507,0.9950512873868429
818,-1.9694940851450604,0.9411764705882353,1.0,0.9935910204293944,0.9950575301194852
819,-1.9662719872222691,0.9411764705882353,1.0,0.9936029516972414,0.9950637750843148
820,-1.9630498892994783,0.9411764705882353,1.0,0.9936148821852376,0.9950700222605438
821,-1.9598277913766875,0.9411764705882353,1.0,0.9936268118311409,0.9950762716273613
822,-1.9566056934538962,0.9411764705882353,1.0,0.9936387405727224,0.9950825231639345
823,-1.9533835955311054,0.9411764705882353,1.0,0.9936506683477675,0.9950887768494079
824,-1.9501614976083146,0.9411764705882353,1.0,0.9936625950940767,0.995095032662904
825,-1.9469393996855233,0.9411764705882353,1.0,0.9936745207494665,0.9951012905835239
826,-1.9437173017627325,0.9411764705882353,1.0,0.9936864452517705,0.9951075505903467
827,-1.9404952038399412,0.9411764705882353,1.0,0.9936983685388405,0.9951138126624303
828,-1.9372731059171504,0.9411764705882353,1.0,0.9937102905485472,0.9951200767788112
829,-1.9340510079943596,0.9411764705882353,1.0,0.9937222112187813,0.9951263429185051
830,-1.9308289100715683,0.9411764705882353,1.0,0.9937341304874545,0.9951326110605071
831,-1.9276068121487775,0.9411764705882353,1.0,0.9937460482925005,0.9951388811837913
832,-1.9243847142259867,0.9411764705882353,1.0,0.9937579645718757,0.995145153267312
833,-1.9211626163031954,0.9411764705882353,1.0,0.9937698792635605,0.9951514272900029
834,-1.9179405183804046,0.9411764705882353,1.0,0.9937817923055603,0.995157703230778
835,-1.9147184204576133,0.9411764705882353,1.0,0.993793703635906,0.9951639810685317
836,-1.9114963225348225,0.9411764705882353,1.0,0.9938056131926556,0.9951702607821385
837,-1.9082742246120317,0.9411764705882353,1.0,0.9938175209138945,0.9951765423504543
838,-1.9050521266892404,0.9411764705882353,1.0,0.993829426737737,0.9951828257523152
839,-1.9018300287664496,0.9411764705882353,1.0,0.9938413306023273,0.995189110966539
840,-1.8986079308436588,0.9411764705882353,1.0,0.9938532324458397,0.9951953979719245
841,-1.8953858329208675,0.9411764705882353,1.0,0.9938651322064807,0.9952016867472522
842,-1.8921637349980767,0.9411764705882353,1.0,0.9938770298224887,0.9952079772712846
843,-1.8889416370752854,0.9411764705882353,1.0,0.9938889252321363,0.995214269522766
844,-1.8857195391524946,0.9411764705882353,1.0,0.9939008183737302,0.995220563480423
845,-1.8824974412297037,0.9411764705882353,1.0,0.9939127091856126,0.9952268591229644
846,-1.8792753433069125,0.9411764705882353,1.0,0.9939245976061621,0.9952331564290819
847,-1.8760532453841217,0.9607843137254902,1.0,0.9939364835737948,0.9952394553774502
848,-1.8728311474613308,0.9607843137254902,1.0,0.9939483670269649,0.9952457559467268
849,-1.8696090495385396,0.9607843137254902,1.0,0.9939602479041661,0.9952520581155525
850,-1.8663869516157487,0.9607843137254902,1.0,0.9939721261439322,0.995258361862552
851,-1.8631648536929575,0.9607843137254902,1.0,0.9939840016848381,0.9952646671663332
852,-1.8599427557701667,0.9607843137254902,1.0,0.9939958744655012,0.9952709740054884
853,-1.8567206578473758,0.9607843137254902,1.0,0.9940077444245814,0.9952772823585938
854,-1.8534985599245846,0.9607843137254902,1.0,0.9940196115007833,0.9952835922042103
855,-1.8502764620017937,0.9607843137254902,1.0,0.994031475632856,0.995289903520883
856,-1.8470543640790025,0.9607843137254902,1.0,0.9940433367595947,0.9952962162871422
857,-1.8438322661562117,0.9607843137254902,1.0,0.9940551948198415,0.995302530481503
858,-1.8406101682334208,0.9607843137254902,1.0,0.9940670497524864,0.9953088460824658
859,-1.8373880703106296,0.9607843137254902,1.0,0.994078901496468,0.9953151630685168
860,-1.8341659723878387,0.9607843137254902,1.0,0.9940907499907748,0.9953214814181274
861,-1.830943874465048,0.9607843137254902,1.0,0.994102595174446,0.9953278011097553
862,-1.8277217765422566,0.9607843137254902,1.0,0.9941144369865721,0.9953341221218442
863,-1.8244996786194658,0.9607843137254902,1.0,0.9941262753662964,0.9953404444328244
864,-1.8212775806966746,0.9607843137254902,1.0,0.9941381102528155,0.9953467680211123
865,-1.8180554827738837,0.9607843137254902,1.0,0.9941499415853806,0.9953530928651118
866,-1.814833384851093,0.9607843137254902,1.0,0.9941617693032982,0.995359418943213
867,-1.8116112869283016,0.9607843137254902,1.0,0.9941735933459313,0.995365746233794
868,-1.8083891890055108,0.9607843137254902,1.0,0.9941854136526994,0.9953720747152199
869,-1.80516709108272,0.9607843137254902,1.0,0.9941972301630809,0.9953784043658439
870,-1.8019449931599287,0.9607843137254902,1.0,0.994209042816613,0.9953847351640067
871,-1.798722895237138,0.9607843137254902,1.0,0.994220851552893,0.9953910670880374
872,-1.7955007973143466,0.9607843137254902,1.0,0.9942326563115788,0.9953974001162534
873,-1.7922786993915558,0.9607843137254902,1.0,0.9942444570323906,0.9954037342269607
874,-1.789056601468765,0.9607843137254902,1.0,0.9942562536551112,0.9954100693984541
875,-1.7858345035459737,0.9607843137254902,1.0,0.994268046119587,0.9954164056090173
876,-1.782612405623183,0.9607843137254902,1.0,0.9942798343657291,0.9954227428369237
877,-1.779390307700392,0.9607843137254902,1.0,0.9942916183335142,0.9954290810604355
878,-1.7761682097776008,0.9607843137254902,1.0,0.9943033979629855,0.9954354202578053
879,-1.77294611185481,0.9607843137254902,1.0,0.9943151731942533,0.9954417604072751
880,-1.7697240139320187,0.9607843137254902,1.0,0.9943269439674965,0.9954481014870772
881,-1.766501916009228,0.9607843137254902,1.0,0.994338710222963,0.9954544434754345
882,-1.763279818086437,0.9607843137254902,1.0,0.9943504719009709,0.9954607863505603
883,-1.7600577201636458,0.9607843137254902,1.0,0.9943622289419093,0.9954671300906588
884,-1.756835622240855,0.9607843137254902,1.0,0.9943739812862391,0.995473474673925
885,-1.7536135243180642,0.9607843137254902,1.0,0.9943857288744942,0.9954798200785455
886,-1.750391426395273,0.9607843137254902,1.0,0.9943974716472821,0.9954861662826984
887,-1.747169328472482,0.9607843137254902,1.0,0.994409209545285,0.9954925132645532
888,-1.7439472305496908,0.9607843137254902,1.0,0.9944209425092606,0.9954988610022717
889,-1.7407251326269,0.9803921568627451,1.0,0.994432670480043,0.9955052094740077
890,-1.7375030347041092,0.9803921568627451,1.0,0.9944443933985436,0.9955115586579074
891,-1.734280936781318,0.9803921568627451,1.0,0.9944561112057522,0.9955179085321096
892,-1.731058838858527,0.9803921568627451,1.0,0.9944678238427372,0.9955242590747462
893,-1.7278367409357362,0.9803921568627451,1.0,0.9944795312506476,0.9955306102639417
894,-1.724614643012945,0.9803921568627451,1.0,0.9944912333707129,0.9955369620778146
895,-1.7213925450901542,0.9803921568627451,1.0,0.9945029301442443,0.9955433144944761
896,-1.718170447167363,0.9803921568627451,1.0,0.994514621512636,0.9955496674920319
897,-1.714948349244572,0.9803921568627451,1.0,0.9945263074173654,0.9955560210485811
898,-1.7117262513217812,0.9803921568627451,1.0,0.9945379877999944,0.9955623751422175
899,-1.70850415339899,0.9803921568627451,1.0,0.99454966260217,0.995568729751029
900,-1.7052820554761992,0.9803921568627451,1.0,0.9945613317656258,0.9955750848530982
901,-1.7020599575534079,0.9803921568627451,1.0,0.9945729952321818,0.9955814404265028
902,-1.698837859630617,0.9803921568627451,1.0,0.9945846529437464,0.9955877964493154
903,-1.6956157617078262,0.9803921568627451,1.0,0.9945963048423166,0.9955941528996041
904,-1.692393663785035,0.9803921568627451,1.0,0.9946079508699789,0.9956005097554325
905,-1.6891715658622442,0.9803921568627451,1.0,0.9946195909689102,0.9956068669948598
906,-1.6859494679394533,0.9803921568627451,1.0,0.9946312250813789,0.9956132245959416
907,-1.682727370016662,0.9803921568627451,1.0,0.9946428531497458,0.9956195825367296
908,-1.6795052720938712,0.9803921568627451,1.0,0.9946544751164643,0.9956259407952718
909,-1.67628317417108,0.9803921568627451,1.0,0.994666090924082,0.9956322993496132
910,-1.6730610762482891,0.9803921568627451,1.0,0.9946777005152412,0.9956386581777955
911,-1.6698389783254983,0.9803921568627451,1.0,0.9946893038326797,0.9956450172578576
912,-1.666616880402707,0.9803921568627451,1.0,0.9947009008192319,0.995651376567836
913,-1.6633947824799162,0.9803921568627451,1.0,0.9947124914178294,0.9956577360857646
914,-1.6601726845571254,0.9803921568627451,1.0,0.9947240755715018,0.9956640957896751
915,-1.6569505866343341,0.9803921568627451,1.0,0.9947356532233779,0.9956704556575975
916,-1.6537284887115433,0.9803921568627451,1.0,0.9947472243166862,0.9956768156675598
917,-1.650506390788752,0.9803921568627451,1.0,0.9947587887947558,0.995683175797589
918,-1.6472842928659612,0.9803921568627451,1.0,0.9947703466010174,0.9956895360257103
919,-1.6440621949431704,0.9803921568627451,1.0,0.9947818976790037,0.9956958963299483
920,-1.6408400970203791,0.9803921568627451,1.0,0.9947934419723509,0.9957022566883265
921,-1.6376179990975883,0.9803921568627451,1.0,0.9948049794247988,0.995708617078868
922,-1.6343959011747975,0.9803921568627451,1.0,0.9948165099801922,0.9957149774795958
923,-1.6311738032520062,0.9803921568627451,1.0,0.9948280335824814,0.9957213378685323
924,-1.6279517053292154,0.9803921568627451,1.0,0.994839550175723,0.9957276982237004
925,-1.6247296074064241,0.9803921568627451,1.0,0.9948510597040809,0.9957340585231231
926,-1.6215075094836333,0.9803921568627451,1.0,0.994862562111827,0.9957404187448243
927,-1.6182854115608425,0.9803921568627451,1.0,0.994874057343342,0.9957467788668284
928,-1.6150633136380512,0.9803921568627451,1.0,0.9948855453431162,0.9957531388671609
929,-1.6118412157152604,0.9803921568627451,1.0,0.9948970260557504,0.9957594987238486
930,-1.6086191177924696,0.9803921568627451,1.0,0.9949084994259565,0.9957658584149198
931,-1.6053970198696783,0.9803921568627451,1.0,0.9949199653985585,0.9957722179184046
932,-1.6021749219468875,0.9803921568627451,1.0,0.9949314239184932,0.9957785772123349
933,-1.5989528240240962,0.9803921568627451,1.0,0.994942874930811,0.9957849362747447
934,-1.5957307261013054,0.9803921568627451,1.0,0.9949543183806766,0.9957912950836708
935,-1.5925086281785146,0.9803921568627451,1.0,0.99496575421337,0.9957976536171521
936,-1.5892865302557233,0.9803921568627451,1.0,0.9949771823742869,0.9958040118532308
937,-1.5860644323329325,0.9803921568627451,1.0,0.9949886028089402,0.9958103697699517
938,-1.5828423344101417,0.9803921568627451,1.0,0.9950000154629597,0.9958167273453635
939,-1.5796202364873504,0.9803921568627451,1.0,0.995011420282094,0.9958230845575181
940,-1.5763981385645596,0.9803921568627451,1.0,0.9950228172122103,0.995829441384471
941,-1.5731760406417683,0.9803921568627451,1.0,0.9950342061992961,0.995835797804282
942,-1.5699539427189775,0.9803921568627451,1.0,0.9950455871894588,0.9958421537950152
943,-1.5667318447961867,0.9803921568627451,1.0,0.9950569601289276,0.9958485093347386
944,-1.5635097468733954,0.9803921568627451,1.0,0.995068324964054,0.9958548644015254
945,-1.5602876489506046,0.9803921568627451,1.0,0.9950796816413117,0.9958612189734536
946,-1.5570655510278133,0.9803921568627451,1.0,0.9950910301072983,0.9958675730286062
947,-1.5538434531050225,0.9803921568627451,1.0,0.9951023703087358,0.9958739265450716
948,-1.5506213551822317,0.9803921568627451,1.0,0.9951137021924714,0.9958802795009437
949,-1.5473992572594404,0.9803921568627451,1.0,0.9951250257054778,0.9958866318743225
950,-1.5441771593366496,0.9803921568627451,1.0,0.9951363407948542,0.9958929836433137
951,-1.5409550614138587,0.9803921568627451,1.0,0.9951476474078277,0.9958993347860293
952,-1.5377329634910675,0.9803921568627451,1.0,0.9951589454917527,0.9959056852805881
953,-1.5345108655682766,0.9803921568627451,1.0,0.9951702349941126,0.9959120351051152
954,-1.5312887676454854,0.9803921568627451,1.0,0.9951815158625206,0.9959183842377428
955,-1.5280666697226946,0.9803921568627451,1.0,0.9951927880447197,0.9959247326566105
956,-1.5248445717999037,0.9803921568627451,1.0,0.9952040514885838,0.9959310803398649
957,-1.5216224738771125,0.9803921568627451,1.0,0.9952153061421188,0.9959374272656605
958,-1.5184003759543216,0.9803921568627451,1.0,0.9952265519534628,0.9959437734121594
959,-1.5151782780315308,0.9803921568627451,1.0,0.9952377888708865,0.9959501187575321
960,-1.5119561801087396,0.9803921568627451,1.0,0.9952490168427951,0.995956463279957
961,-1.5087340821859487,0.9803921568627451,1.0,0.9952602358177276,0.9959628069576213
962,-1.5055119842631575,0.9803921568627451,1.0,0.9952714457443587,0.9959691497687209
963,-1.5022898863403666,0.9803921568627451,1.0,0.9952826465714985,0.9959754916914605
964,-1.4990677884175758,0.9803921568627451,1.0,0.9952938382480938,0.9959818327040542
965,-1.4958456904947846,0.9803921568627451,1.0,0.9953050207232289,0.9959881727847253
966,-1.4926235925719937,0.9803921568627451,1.0,0.9953161939461256,0.995994511911707
967,-1.489401494649203,0.9803921568627451,1.0,0.9953273578661446,0.9960008500632422
968,-1.4861793967264116,0.9803921568627451,1.0,0.9953385124327856,0.996007187217584
969,-1.4829572988036208,0.9803921568627451,1.0,0.9953496575956885,0.9960135233529954
970,-1.4797352008808295,0.9803921568627451,1.0,0.9953607933046337,0.9960198584477508
971,-1.4765131029580387,0.9803921568627451,1.0,0.995371919509543,0.9960261924801344
972,-1.473291005035248,0.9803921568627451,1.0,0.9953830361604799,0.9960325254284419
973,-1.4700689071124566,0.9803921568627451,1.0,0.9953941432076507,0.9960388572709802
974,-1.4668468091896658,0.9803921568627451,1.0,0.9954052406014052,0.9960451879860674
975,-1.463624711266875,0.9803921568627451,1.0,0.9954163282922367,0.9960515175520336
976,-1.4604026133440837,0.9803921568627451,1.0,0.9954274062307831,0.9960578459472205
977,-1.457180515421293,0.9803921568627451,1.0,0.9954384743678278,0.9960641731499819
978,-1.4539584174985016,0.9803921568627451,1.0,0.9954495326543,0.996070499138684
979,-1.4507363195757108,0.9803921568627451,1.0,0.9954605810412752,0.9960768238917054
980,-1.44751422165292,0.9803921568627451,1.0,0.9954716194799763,0.9960831473874379
981,-1.4442921237301287,0.9803921568627451,1.0,0.9954826479217737,0.9960894696042857
982,-1.441070025807338,0.9803921568627451,1.0,0.9954936663181861,0.9960957905206665
983,-1.4378479278845466,0.9803921568627451,1.0,0.9955046746208819,0.9961021101150116
984,-1.4346258299617558,0.9803921568627451,1.0,0.9955156727816784,0.9961084283657655
985,-1.431403732038965,0.9803921568627451,1.0,0.9955266607525435,0.996114745251387
986,-1.4281816341161737,0.9803921568627451,1.0,0.9955376384855958,0.9961210607503487
987,-1.424959536193383,0.9803921568627451,1.0,0.9955486059331057,0.9961273748411376
988,-1.421737438270592,0.9803921568627451,1.0,0.9955595630474953,0.9961336875022552
989,-1.4185153403478008,0.9803921568627451,1.0,0.9955705097813397,0.9961399987122179
990,-1.41529324242501,0.9803921568627451,1.0,0.9955814460873669,0.9961463084495569
991,-1.4120711445022187,0.9803921568627451,1.0,0.9955923719184592,0.9961526166928186
992,-1.4088490465794279,0.9803921568627451,1.0,0.9956032872276531,0.9961589234205649
993,-1.405626948656637,0.9803921568627451,1.0,0.9956141919681404,0.9961652286113731
994,-1.4024048507338458,0.9803921568627451,1.0,0.9956250860932683,0.9961715322438367
995,-1.399182752811055,0.9803921568627451,1.0,0.9956359695565403,0.9961778342965649
996,-1.3959606548882642,0.9803921568627451,1.0,0.9956468423116167,0.9961841347481835
997,-1.3927385569654729,0.9803921568627451,1.0,0.9956577043123153,0.9961904335773344
998,-1.389516459042682,0.9803921568627451,1.0,0.9956685555126115,0.9961967307626766
999,-1.3862943611198906,0.9803921568627451,1.0,0.9956793958666396,0.9962030262828858


==> data/lp.csv <==
,x,Ensemble,Normal,Normal Mixed,Mixed
0,3.469446951953614e-18,0.37254901960784315,0.0032763220026891045,0.0,0.0
1,3.227294460055041e-05,0.37254901960784315,0.00503363166483375,0.9873370882386883,0.9917965648493964
2,6.465004349641423e-05,0.37254901960784315,0.007585789632848551,0.9873392866256476,0.9917980387410277
3,9.713163282418745e-05,0.37254901960784315,0.011215064393915425,0.9873414942669071,0.9917995173227502
4,0.00012971804980524242,0.37254901960784315,0.016268482110418297,0.9873437111898473,0.991801000604363
5,0.0001624096327492927,0.37254901960784315,0.02315823448655585,0.987345937421867,0.991802488595664
6,0.00019520672105787125,0.37254901960784315,0.03235584686790742,0.9873481729903825,0.9918039813064493
7,0.0002281096552278518,0.37254901960784315,0.044378482286484354,0.9873504179228272,0.9918054787465137
8,0.00026111877685500856,0.37254901960784315,0.05976631108839088,0.9873526722466517,0.9918069809256502
9,0.0002942344286375135,0.37254901960784315,0.07905079924730535,0.987354935989323,0.9918084878536498
10,0.0003274569543795583,0.37254901960784315,0.10271500849814669,0.9873572091783244,0.991809999540302
11,0.00036078669899487943,0.37254901960784315,0.13114842155329604,0.9873594918411547,0.991811515995394
12,0.00039422400851035246,0.37254901960784315,0.16460019249538888,0.9873617840053287,0.9918130372287106
13,0.00042776923006958463,0.37254901960784315,0.20313581358650545,0.9873640856983757,0.9918145632500349
14,0.0004614227119365249,0.37254901960784315,0.24660272129897332,0.9873663969478403,0.9918160940691474
15,0.000495184803499046,0.37254901960784315,0.2946101299798492,0.9873687177812811,0.9918176296958261
16,0.0005290558552726275,0.37254901960784315,0.34652728964833956,0.9873710482262706,0.9918191701398466
17,0.0005630362189039534,0.37254901960784315,0.40150247829020086,0.9873733883103952,0.9918207154109814
18,0.0005971262471745776,0.37254901960784315,0.45850258612109634,0.9873757380612544,0.9918222655190008
19,0.000631326294004593,0.37254901960784315,0.5163704928557765,0.9873780975064606,0.9918238204736718
20,0.0006656367144562657,0.37254901960784315,0.5738950144524839,0.9873804666736383,0.9918253802847585
21,0.0007000578647377853,0.37254901960784315,0.6298864245720968,0.9873828455904248,0.9918269449620221
22,0.0007345901022069168,0.37254901960784315,0.6832497567820534,0.9873852342844684,0.99182851451522
23,0.0007692337853747264,0.37254901960784315,0.7330484126493926,0.9873876327834292,0.991830088954107
24,0.0008039892739093082,0.37254901960784315,0.7785519797128011,0.9873900411149781,0.9918316682884337
25,0.0008388569286394837,0.37254901960784315,0.8192643514771125,0.9873924593067962,0.9918332525279479
26,0.0008738371115586067,0.37254901960784315,0.8549308519855502,0.9873948873865753,0.991834841682393
27,0.0009089301858282751,0.37254901960784315,0.885525659593142,0.9873973253820166,0.991836435761509
28,0.0009441365157821201,0.37254901960784315,0.9112229941558652,0.9873997733208308,0.9918380347750322
29,0.0009794564669295854,0.45098039215686275,0.9323569867364522,0.9874022312307374,0.9918396387326943
30,0.0010148904059597268,0.45098039215686275,0.9493757554175081,0.9874046991394648,0.9918412476442233
31,0.0010504387007449888,0.45098039215686275,0.962794992499659,0.9874071770747492,0.9918428615193429
32,0.001086101720345076,0.45098039215686275,0.973155490082712,0.9874096650643348,0.9918444803677724
33,0.0011218798350107455,0.45098039215686275,0.9809877391655327,0.9874121631359729,0.9918461041992266
34,0.0011577734161876685,0.45098039215686275,0.986785301765806,0.9874146713174222,0.9918477330234157
35,0.0011937828365202862,0.45098039215686275,0.9909873155441591,0.9874171896364474,0.9918493668500452
36,0.0012299084698556405,0.45098039215686275,0.9939694179692322,0.9874197181208197,0.9918510056888159
37,0.0012661506912473256,0.45098039215686275,0.996041660994392,0.9874222567983161,0.9918526495494236
38,0.0013025098769593284,0.45098039215686275,0.9974516374211023,0.9874248056967185,0.991854298441559
39,0.001338986404469951,0.45098039215686275,0.9983910060203001,0.9874273648438141,0.9918559523749078
40,0.0013755806524757414,0.45098039215686275,0.9990037982272822,0.9874299342673944,0.9918576113591501
41,0.0014122930008953795,0.45098039215686275,0.9993952185965627,0.987432513995255,0.9918592754039609
42,0.0014491238308736894,0.45098039215686275,0.9996400271511839,0.9874351040551951,0.9918609445190096
43,0.0014860735247855458,0.45098039215686275,0.9997899482374618,0.9874377044750171,0.9918626187139601
44,0.001523142466239866,0.45098039215686275,0.9998798466033649,0.9874403152825263,0.9918642979984701
45,0.0015603310400835908,0.45098039215686275,0.9999326295710576,0.9874429365055304,0.991865982382192
46,0.00159763963240565,0.45098039215686275,0.9999629746815737,0.9874455681718389,0.9918676718747719
47,0.0016350686305410221,0.45098039215686275,0.9999800565957746,0.9874482103092629,0.9918693664858498
48,0.0016726184230747218,0.45098039215686275,0.9999894719621344,0.9874508629456145,0.9918710662250596
49,0.0017102893998458407,0.45098039215686275,0.9999945534485122,0.9874535261087066,0.9918727711020289
50,0.0017480819519515994,0.45098039215686275,0.9999972387752896,0.9874561998263522,0.9918744811263785
51,0.0017859964717514103,0.45098039215686275,0.9999986282681929,0.9874588841263643,0.9918761963077232
52,0.0018240333528709157,0.45098039215686275,0.9999993322611518,0.987461579036555,0.9918779166556704
53,0.0018621929902061362,0.45098039215686275,0.9999996815084602,0.9874642845847351,0.9918796421798214
54,0.0019004757799275275,0.45098039215686275,0.9999998511571723,0.9874670007987145,0.99188137288977
55,0.0019388821194841008,0.45098039215686275,0.9999999318473717,0.9874697277063008,0.9918831087951031
56,0.001977412407607567,0.45098039215686275,0.9999999694262411,0.9874724653352989,0.9918848499054007
57,0.002016067044316427,0.45098039215686275,0.9999999865626299,0.9874752137135112,0.9918865962302352
58,0.0020548464309201944,0.45098039215686275,0.999999994214147,0.9874779728687367,0.9918883477791716
59,0.0020937509700235113,0.45098039215686275,0.9999999975593957,0.9874807428287707,0.9918901045617675
60,0.002132781065530347,0.45098039215686275,0.999999998991458,0.9874835236214041,0.9918918665875727
61,0.0021719371226481994,0.45098039215686275,0.9999999995917297,0.9874863152744233,0.9918936338661293
62,0.0022112195478922545,0.45098039215686275,0.999999999838099,0.9874891178156094,0.9918954064069714
63,0.0022506287490896768,0.45098039215686275,0.9999999999371086,0.9874919312727382,0.9918971842196251
64,0.002290165135383798,0.45098039215686275,0.9999999999760688,0.9874947556735791,0.9918989673136085
65,0.002329829117238379,0.45098039215686275,0.99999999999108,0.9874975910458954,0.9919007556984313
66,0.002369621106441861,0.45098039215686275,0.9999999999967433,0.9875004374174432,0.9919025493835947
67,0.0024095415161116667,0.45098039215686275,0.9999999999988354,0.9875032948159712,0.9919043483785914
68,0.002449590760698431,0.45098039215686275,0.999999999999592,0.9875061632692204,0.9919061526929057
69,0.0024897692559903793,0.45098039215686275,0.99999999999986,0.9875090428049231,0.991907962336013
70,0.002530077419117597,0.45098039215686275,0.9999999999999529,0.9875119334508031,0.9919097773173795
71,0.002570515668556369,0.45098039215686275,0.9999999999999846,0.9875148352345748,0.9919115976464629
72,0.002611084424133542,0.45098039215686275,0.999999999999995,0.987517748183943,0.9919134233327113
73,0.0026517841070308277,0.45098039215686275,0.9999999999999984,0.9875206723266019,0.9919152543855638
74,0.0026926151397892555,0.45098039215686275,0.9999999999999996,0.9875236076902354,0.99191709081445
75,0.0027335779463135007,0.45098039215686275,0.9999999999999999,0.9875265543025159,0.9919189326287902
76,0.002774672951876311,0.45098039215686275,1.0,0.9875295121911044,0.9919207798379945
77,0.002815900583122923,0.45098039215686275,1.0,0.9875324813836496,0.991922632451464
78,0.0028572612680754454,0.45098039215686275,1.0,0.9875354619077877,0.9919244904785891
79,0.002898755436137379,0.47058823529411764,1.0,0.9875384537911418,0.9919263539287508
80,0.002940383518098024,0.47058823529411764,1.0,0.9875414570613212,0.9919282228113196
81,0.0029821459461369625,0.47058823529411764,1.0,0.9875444717459216,0.991930097135656
82,0.0030240431538285494,0.47058823529411764,1.0,0.9875474978725236,0.9919319769111098
83,0.0030660755761464237,0.47058823529411764,1.0,0.9875505354686932,0.9919338621470204
84,0.003108243649467976,0.47058823529411764,1.0,0.9875535845619805,0.9919357528527165
85,0.003150547811578948,0.47058823529411764,1.0,0.98755664517992,0.9919376490375161
86,0.0031929885016779395,0.47058823529411764,1.0,0.9875597173500293,0.9919395507107263
87,0.0032355661603809694,0.47058823529411764,1.0,0.9875628010998093,0.9919414578816428
88,0.0032782812297260638,0.47058823529411764,1.0,0.9875658964567431,0.9919433705595507
89,0.0033211341531778054,0.47058823529411764,1.0,0.987569003448296,0.9919452887537236
90,0.0033641253756320003,0.47058823529411764,1.0,0.9875721221019149,0.9919472124734232
91,0.003407255343420252,0.47058823529411764,1.0,0.9875752524450274,0.9919491417279003
92,0.003450524504314609,0.47058823529411764,1.0,0.9875783945050418,0.9919510765263936
93,0.003493933307532223,0.47058823529411764,1.0,0.9875815483093464,0.9919530168781302
94,0.0035374822037399674,0.47058823529411764,1.0,0.9875847138853089,0.9919549627923251
95,0.003581171645059184,0.47058823529411764,1.0,0.9875878912602761,0.9919569142781813
96,0.003625002085070333,0.47058823529411764,1.0,0.9875910804615732,0.9919588713448896
97,0.0036689739788177134,0.47058823529411764,1.0,0.9875942815165033,0.9919608340016284
98,0.003713087782814194,0.47058823529411764,1.0,0.9875974944523471,0.9919628022575636
99,0.003757343955045912,0.47058823529411764,1.0,0.9876007192963622,0.9919647761218487
100,0.003801742954977096,0.47058823529411764,1.0,0.9876039560757826,0.9919667556036245
101,0.0038462852435547906,0.5098039215686274,1.0,0.9876072048178183,0.9919687407120182
102,0.0038909712832136505,0.5098039215686274,1.0,0.9876104655496545,0.9919707314561452
103,0.003935801537880743,0.5098039215686274,1.0,0.9876137382984517,0.9919727278451068
104,0.003980776472980377,0.5098039215686274,1.0,0.9876170230913441,0.9919747298879914
105,0.004025896555438889,0.5098039215686274,1.0,0.9876203199554405,0.9919767375938743
106,0.004071162253689555,0.5098039215686274,1.0,0.9876236289178226,0.9919787509718166
107,0.004116574037677416,0.5098039215686274,1.0,0.9876269500055449,0.9919807700308664
108,0.004162132378864163,0.5098039215686274,1.0,0.9876302832456343,0.9919827947800577
109,0.004207837750233043,0.5098039215686274,1.0,0.9876336286650893,0.9919848252284105
110,0.004253690626293723,0.5098039215686274,1.0,0.9876369862908798,0.9919868613849311
111,0.004299691483087292,0.5098039215686274,1.0,0.9876403561499463,0.9919889032586111
112,0.0043458407981911504,0.5098039215686274,1.0,0.9876437382691995,0.9919909508584285
113,0.004392139050723977,0.5098039215686274,1.0,0.9876471326755197,0.991993004193346
114,0.004438586721350725,0.5098039215686274,1.0,0.9876505393957565,0.9919950632723123
115,0.0044851842922875584,0.5098039215686274,1.0,0.9876539584567277,0.9919971281042614
116,0.004531932247306927,0.5098039215686274,1.0,0.9876573898852193,0.9919991986981122
117,0.00457883107174255,0.5098039215686274,1.0,0.987660833707985,0.9920012750627684
118,0.004625881252494454,0.5098039215686274,1.0,0.9876642899517453,0.9920033572071192
119,0.004673083278034059,0.5098039215686274,1.0,0.9876677586431869,0.9920054451400381
120,0.004720437638409177,0.5098039215686274,1.0,0.9876712398089628,0.9920075388703833
121,0.004767944825249195,0.5098039215686274,1.0,0.9876747334756911,0.9920096384069975
122,0.004815605331770112,0.5098039215686274,1.0,0.9876782396699547,0.9920117437587078
123,0.004863419652779689,0.5098039215686274,1.0,0.9876817584183009,0.9920138549343255
124,0.00491138828468257,0.5098039215686274,1.0,0.9876852897472405,0.9920159719426457
125,0.004959511725485463,0.5098039215686274,1.0,0.9876888336832477,0.9920180947924478
126,0.0050077904748022425,0.5098039215686274,1.0,0.9876923902527591,0.992020223492495
127,0.005056225033859232,0.5098039215686274,1.0,0.9876959594821735,0.9920223580515338
128,0.00510481590550034,0.5098039215686274,1.0,0.9876995413978512,0.9920244984782945
129,0.005153563594192306,0.5098039215686274,1.0,0.9877031360261135,0.9920266447814908
130,0.00520246860602994,0.5098039215686274,1.0,0.987706743393242,0.9920287969698196
131,0.005251531448741334,0.5098039215686274,1.0,0.9877103635254784,0.9920309550519608
132,0.005300752631693205,0.5098039215686274,1.0,0.9877139964490234,0.9920331190365775
133,0.005350132665896134,0.5098039215686274,1.0,0.9877176421900367,0.9920352889323156
134,0.005399672064009882,0.5098039215686274,1.0,0.987721300774636,0.9920374647478036
135,0.005449371340348719,0.5098039215686274,1.0,0.987724972228897,0.9920396464916528
136,0.005499231010886766,0.5098039215686274,1.0,0.9877286565788521,0.9920418341724565
137,0.005549251593263306,0.5098039215686274,1.0,0.9877323538504904,0.9920440277987906
138,0.005599433606788239,0.5098039215686274,1.0,0.9877360640697569,0.9920462273792134
139,0.005649777572447416,0.5098039215686274,1.0,0.9877397872625522,0.9920484329222649
140,0.005700284012908062,0.5098039215686274,1.0,0.9877435234547315,0.9920506444364667
141,0.005750953452524217,0.5294117647058824,1.0,0.9877472726721043,0.992052861930323
142,0.005801786417342124,0.5294117647058824,1.0,0.9877510349404339,0.9920550854123189
143,0.00585278343510578,0.5294117647058824,1.0,0.9877548102854369,0.9920573148909211
144,0.005903945035262341,0.5294117647058824,1.0,0.9877585987327822,0.9920595503745779
145,0.005955271748967655,0.5294117647058824,1.0,0.9877624003080908,0.9920617918717186
146,0.006006764109091777,0.5294117647058824,1.0,0.9877662150369352,0.9920640393907535
147,0.00605842265022445,0.5294117647058824,1.0,0.9877700429448387,0.9920662929400741
148,0.006110247908680732,0.5294117647058824,1.0,0.9877738840572752,0.9920685525280523
149,0.006162240422506524,0.5294117647058824,1.0,0.9877777383996679,0.992070818163041
150,0.006214400731484148,0.5294117647058824,1.0,0.9877816059973893,0.9920730898533734
151,0.006266729377137988,0.5294117647058824,1.0,0.9877854868757606,0.992075367607363
152,0.006319226902740031,0.5294117647058824,1.0,0.9877893810600511,0.9920776514333041
153,0.006371893853315618,0.5294117647058824,1.0,0.9877932885754773,0.9920799413394701
154,0.006424730775649026,0.5294117647058824,1.0,0.9877972094472026,0.9920822373341153
155,0.006477738218289163,0.5294117647058824,1.0,0.9878011437003369,0.9920845394254733
156,0.006530916731555278,0.5294117647058824,1.0,0.9878050913599357,0.9920868476217574
157,0.006584266867542663,0.5294117647058824,1.0,0.9878090524509994,0.9920891619311607
158,0.00663778918012835,0.5294117647058824,1.0,0.9878130269984733,0.9920914823618554
159,0.006691484224976936,0.5490196078431373,1.0,0.9878170150272465,0.9920938089219932
160,0.006745352559546293,0.5490196078431373,1.0,0.9878210165621515,0.9920961416197047
161,0.0067993947430933736,0.5490196078431373,1.0,0.9878250316279638,0.9920984804630996
162,0.006853611336680046,0.5490196078431373,1.0,0.9878290602494006,0.9921008254602666
163,0.006908002903178825,0.5490196078431373,1.0,0.9878331024511215,0.9921031766192726
164,0.00696257000727884,0.5490196078431373,1.0,0.9878371582577267,0.9921055339481637
165,0.00701731321549162,0.5490196078431373,1.0,0.9878412276937567,0.9921078974549639
166,0.007072233096156988,0.5490196078431373,1.0,0.9878453107836924,0.9921102671476757
167,0.007127330219448976,0.5490196078431373,1.0,0.9878494075519536,0.9921126430342798
168,0.007182605157381743,0.5490196078431373,1.0,0.9878535180228991,0.9921150251227348
169,0.007238058483815467,0.5490196078431373,1.0,0.9878576422208256,0.9921174134209771
170,0.00729369077446238,0.5490196078431373,1.0,0.9878617801699676,0.9921198079369211
171,0.007349502606892698,0.5490196078431373,1.0,0.9878659318944962,0.9921222086784584
172,0.007405494560540642,0.5490196078431373,1.0,0.9878700974185193,0.9921246156534582
173,0.007461667216710386,0.5490196078431373,1.0,0.9878742767660801,0.9921270288697671
174,0.0075180211585821905,0.5490196078431373,1.0,0.9878784699611574,0.9921294483352088
175,0.007574556971218402,0.5490196078431373,1.0,0.9878826770276643,0.9921318740575839
176,0.007631275241569526,0.5490196078431373,1.0,0.9878868979894483,0.99213430604467
177,0.0076881765584803415,0.5490196078431373,1.0,0.9878911328702897,0.9921367443042215
178,0.007745261512696009,0.5490196078431373,1.0,0.9878953816939021,0.9921391888439692
179,0.00780253069686815,0.5490196078431373,1.0,0.9878996444839313,0.9921416396716206
180,0.007859984705561105,0.5490196078431373,1.0,0.9879039212639545,0.9921440967948592
181,0.007917624135258023,0.5490196078431373,1.0,0.9879082120574801,0.992146560221345
182,0.00797544958436708,0.5490196078431373,1.0,0.9879125168879469,0.9921490299587137
183,0.008033461653227715,0.5490196078431373,1.0,0.9879168357787236,0.9921515060145772
184,0.008091660944116784,0.5490196078431373,1.0,0.9879211687531079,0.9921539883965231
185,0.008150048061254916,0.5490196078431373,1.0,0.9879255158343264,0.9921564771121145
186,0.008208623610812727,0.5490196078431373,1.0,0.9879298770455338,0.9921589721688899
187,0.008267388200917122,0.5490196078431373,1.0,0.987934252409812,0.9921614735743635
188,0.008326342441657615,0.5490196078431373,1.0,0.9879386419501701,0.9921639813360241
189,0.00838548694509265,0.5490196078431373,1.0,0.9879430456895433,0.9921664954613362
190,0.00844482232525595,0.5490196078431373,1.0,0.9879474636507922,0.9921690159577387
191,0.00850434919816294,0.5490196078431373,1.0,0.987951895856703,0.9921715428326454
192,0.008564068181817088,0.5490196078431373,1.0,0.9879563423299859,0.992174076093445
193,0.00862397989621635,0.5490196078431373,1.0,0.9879608030932752,0.9921766157475004
194,0.008684084963359576,0.5490196078431373,1.0,0.9879652781691283,0.9921791618021488
195,0.008744384007253024,0.5490196078431373,1.0,0.9879697675800255,0.9921817142647019
196,0.008804877653916765,0.5490196078431373,1.0,0.987974271348369,0.9921842731424453
197,0.008865566531391254,0.5490196078431373,1.0,0.9879787894964825,0.9921868384426382
198,0.008926451269743814,0.5490196078431373,1.0,0.9879833220466108,0.9921894101725143
199,0.008987532501075148,0.5490196078431373,1.0,0.9879878690209183,0.9921919883392801
200,0.009048810859525984,0.5490196078431373,1.0,0.9879924304414898,0.9921945729501164
201,0.009110286981283558,0.5490196078431373,1.0,0.9879970063303287,0.9921971640121768
202,0.009171961504588306,0.5490196078431373,1.0,0.9880015967093572,0.9921997615325883
203,0.009233835069740454,0.5490196078431373,1.0,0.9880062016004149,0.9922023655184511
204,0.00929590831910663,0.5490196078431373,1.0,0.9880108210252591,0.9922049759768381
205,0.009358181897126611,0.5490196078431373,1.0,0.9880154550055634,0.9922075929147951
206,0.009420656450319939,0.5490196078431373,1.0,0.9880201035629177,0.9922102163393407
207,0.009483332627292678,0.5490196078431373,1.0,0.9880247667188273,0.9922128462574658
208,0.00954621107874414,0.5686274509803921,1.0,0.9880294444947123,0.9922154826761337
209,0.009609292457473636,0.5686274509803921,1.0,0.9880341369119069,0.99221812560228
210,0.009672577418387231,0.5686274509803921,1.0,0.988038843991659,0.9922207750428125
211,0.009736066618504595,0.5686274509803921,1.0,0.9880435657551297,0.9922234310046107
212,0.00979976071696576,0.5686274509803921,1.0,0.9880483022233926,0.9922260934945263
213,0.00986366037503803,0.5686274509803921,1.0,0.9880530534174325,0.9922287625193821
214,0.009927766256122806,0.5686274509803921,1.0,0.9880578193581462,0.9922314380859729
215,0.009992079025762454,0.5686274509803921,1.0,0.9880626000663405,0.9922341202010647
216,0.010056599351647278,0.5686274509803921,1.0,0.9880673955627327,0.9922368088713949
217,0.010121327903622383,0.5686274509803921,1.0,0.9880722058679492,0.9922395041036717
218,0.010186265353694686,0.5686274509803921,1.0,0.9880770310025252,0.9922422059045746
219,0.010251412376039866,0.5686274509803921,1.0,0.9880818709869043,0.9922449142807538
220,0.010316769647009337,0.5686274509803921,1.0,0.9880867258414374,0.99224762923883
221,0.010382337845137346,0.5686274509803921,1.0,0.9880915955863828,0.992250350785395
222,0.010448117651147918,0.5686274509803921,1.0,0.9880964802419049,0.9922530789270104
223,0.01051410974796201,0.5686274509803921,1.0,0.9881013798280738,0.9922558136702083
224,0.010580314820704569,0.5686274509803921,1.0,0.9881062943648651,0.9922585550214911
225,0.010646733556711608,0.5686274509803921,1.0,0.9881112238721588,0.9922613029873307
226,0.010713366645537415,0.5686274509803921,1.0,0.9881161683697388,0.9922640575741697
227,0.010780214778961636,0.5686274509803921,1.0,0.9881211278772926,0.9922668187884195
228,0.010847278650996524,0.5686274509803921,1.0,0.9881261024144101,0.9922695866364616
229,0.010914558957894097,0.5686274509803921,1.0,0.9881310920005839,0.9922723611246467
230,0.010982056398153401,0.5686274509803921,1.0,0.9881360966552077,0.9922751422592951
231,0.011049771672527716,0.5686274509803921,1.0,0.9881411163975764,0.9922779300466958
232,0.011117705484031888,0.5686274509803921,1.0,0.9881461512468852,0.9922807244931073
233,0.011185858537949565,0.5686274509803921,1.0,0.9881512012222291,0.9922835256047567
234,0.011254231541840591,0.5686274509803921,1.0,0.9881562663426022,0.9922863333878397
235,0.0113228252055483,0.5686274509803921,1.0,0.9881613466268971,0.992289147848521
236,0.011391640241206877,0.5686274509803921,1.0,0.9881664420939047,0.9922919689929333
237,0.011460677363248814,0.5686274509803921,1.0,0.9881715527623128,0.9922947968271779
238,0.011529937288412244,0.5686274509803921,1.0,0.9881766786507064,0.9922976313573243
239,0.01159942073574846,0.5686274509803921,1.0,0.9881818197775661,0.99230047258941
240,0.011669128426629339,0.5686274509803921,1.0,0.9881869761612688,0.9923033205294405
241,0.011739061084754811,0.5686274509803921,1.0,0.9881921478200857,0.9923061751833886
242,0.011809219436160435,0.5686274509803921,1.0,0.9881973347721829,0.9923090365571954
243,0.01187960420922487,0.5686274509803921,1.0,0.9882025370356197,0.9923119046567689
244,0.01195021613467749,0.5686274509803921,1.0,0.9882077546283491,0.992314779487985
245,0.012021055945605935,0.5686274509803921,1.0,0.9882129875682164,0.9923176610566864
246,0.012092124377463749,0.5686274509803921,1.0,0.988218235872959,0.992320549368683
247,0.012163422168077974,0.5686274509803921,1.0,0.9882234995602055,0.9923234444297516
248,0.012234950057656872,0.5686274509803921,1.0,0.9882287786474755,0.9923263462456361
249,0.012306708788797539,0.5686274509803921,1.0,0.9882340731521787,0.9923292548220466
250,0.012378699106493673,0.5686274509803921,1.0,0.9882393830916144,0.99233217016466
251,0.0124509217581433,0.5882352941176471,1.0,0.9882447084829709,0.9923350922791195
252,0.012523377493556474,0.5882352941176471,1.0,0.9882500493433249,0.9923380211710349
253,0.012596067064963157,0.5882352941176471,1.0,0.9882554056896412,0.9923409568459814
254,0.012668991227020933,0.5882352941176471,1.0,0.9882607775387712,0.992343899309501
255,0.012742150736822921,0.5882352941176471,1.0,0.9882661649074536,0.9923468485671009
256,0.012815546353905609,0.5882352941176471,1.0,0.9882715678123126,0.9923498046242543
257,0.012889178840256683,0.5882352941176471,1.0,0.9882769862698584,0.9923527674863999
258,0.012963048960323053,0.5882352941176471,1.0,0.9882824202964856,0.9923557371589421
259,0.013037157481018665,0.5882352941176471,1.0,0.9882878699084734,0.9923587136472501
260,0.013111505171732563,0.5882352941176471,1.0,0.9882933351219846,0.9923616969566589
261,0.013186092804336828,0.5882352941176471,1.0,0.9882988159530648,0.9923646870924678
262,0.013260921153194572,0.5882352941176471,1.0,0.9883043124176427,0.9923676840599416
263,0.013335990995168053,0.5882352941176471,1.0,0.9883098245315285,0.9923706878643096
264,0.013411303109626642,0.5882352941176471,1.0,0.9883153523104139,0.9923736985107657
265,0.013486858278454998,0.5882352941176471,1.0,0.9883208957698714,0.9923767160044686
266,0.013562657286061144,0.5882352941176471,1.0,0.9883264549253534,0.9923797403505409
267,0.013638700919384622,0.5882352941176471,1.0,0.9883320297921925,0.9923827715540696
268,0.01371498996790464,0.5882352941176471,1.0,0.9883376203855997,0.9923858096201061
269,0.01379152522364832,0.5882352941176471,1.0,0.9883432267206648,0.9923888545536653
270,0.013868307481198846,0.5882352941176471,1.0,0.9883488488123552,0.9923919063597262
271,0.013945337537703799,0.5882352941176471,1.0,0.988354486675516,0.9923949650432313
272,0.01402261619288338,0.5882352941176471,1.0,0.9883601403248685,0.9923980306090869
273,0.014100144249038686,0.5882352941176471,1.0,0.9883658097750105,0.9924011030621626
274,0.014177922511060136,0.5882352941176471,1.0,0.9883714950404153,0.9924041824072912
275,0.01425595178643571,0.5882352941176471,1.0,0.9883771961354311,0.9924072686492688
276,0.014334232885259422,0.5882352941176471,1.0,0.9883829130742804,0.9924103617928544
277,0.014412766620239709,0.5882352941176471,1.0,0.9883886458710596,0.99241346184277
278,0.014491553806707814,0.5882352941176471,1.0,0.9883943945397385,0.9924165688037004
279,0.014570595262626341,0.5882352941176471,1.0,0.9884001590941597,0.9924196826802929
280,0.014649891808597658,0.5882352941176471,1.0,0.9884059395480375,0.9924228034771574
281,0.014729444267872488,0.5882352941176471,1.0,0.9884117359149579,0.992425931198866
282,0.01480925346635842,0.5882352941176471,1.0,0.9884175482083782,0.9924290658499533
283,0.014889320232628499,0.5882352941176471,1.0,0.9884233764416258,0.9924322074349158
284,0.014969645397929785,0.5882352941176471,1.0,0.988429220627898,0.9924353559582121
285,0.015050229796192064,0.5882352941176471,1.0,0.9884350807802614,0.9924385114242624
286,0.015131074264036407,0.5882352941176471,1.0,0.9884409569116515,0.9924416738374492
287,0.015212179640783951,0.5882352941176471,1.0,0.9884468490348718,0.9924448432021158
288,0.015293546768464566,0.5882352941176471,1.0,0.9884527571625934,0.9924480195225674
289,0.015375176491825562,0.5882352941176471,1.0,0.9884586813073545,0.9924512028030708
290,0.015457069658340547,0.5882352941176471,1.0,0.9884646214815598,0.9924543930478533
291,0.015539227118218134,0.5882352941176471,1.0,0.9884705776974799,0.9924575902611038
292,0.015621649724410833,0.5882352941176471,1.0,0.988476549967251,0.992460794446972
293,0.015704338332623892,0.5882352941176471,1.0,0.9884825383028737,0.9924640056095683
294,0.01578729380132414,0.5882352941176471,1.0,0.9884885427162131,0.9924672237529639
295,0.015870516991748962,0.5882352941176471,1.0,0.9884945632189983,0.9924704488811906
296,0.01595400876791518,0.5882352941176471,1.0,0.9885005998228211,0.9924736809982406
297,0.016037769996628086,0.5882352941176471,1.0,0.9885066525391363,0.9924769201080662
298,0.016121801547490378,0.5882352941176471,1.0,0.9885127213792604,0.9924801662145801
299,0.01620610429291125,0.5882352941176471,1.0,0.9885188063543718,0.992483419321655
300,0.016290679108115387,0.5882352941176471,1.0,0.9885249074755099,0.9924866794331235
301,0.016375526871152075,0.5882352941176471,1.0,0.9885310247535741,0.992489946552778
302,0.01646064846290437,0.5882352941176471,1.0,0.9885371581993242,0.9924932206843705
303,0.01654604476709815,0.5882352941176471,1.0,0.9885433078233792,0.9924965018316128
304,0.016631716670311374,0.5882352941176471,1.0,0.9885494736362168,0.9924997899981757
305,0.016717665061983217,0.5882352941176471,1.0,0.9885556556481733,0.9925030851876896
306,0.01680389083442336,0.5882352941176471,1.0,0.9885618538694423,0.9925063874037441
307,0.0168903948828212,0.5882352941176471,1.0,0.988568068310075,0.9925096966498876
308,0.01697717810525521,0.5882352941176471,1.0,0.9885742989799794,0.9925130129296277
309,0.017064241402702213,0.5882352941176471,1.0,0.9885805458889191,0.9925163362464304
310,0.017151585679046732,0.5882352941176471,1.0,0.988586809046514,0.9925196666037209
311,0.01723921184109043,0.6078431372549019,1.0,0.9885930884622386,0.9925230040048825
312,0.017327120798561434,0.6078431372549019,1.0,0.9885993841454224,0.9925263484532572
313,0.017415313464123873,0.6078431372549019,1.0,0.9886056961052484,0.9925296999521451
314,0.017503790753387302,0.6078431372549019,1.0,0.9886120243507539,0.9925330585048047
315,0.017592553584916217,0.6078431372549019,1.0,0.9886183688908285,0.9925364241144524
316,0.017681602880239587,0.6078431372549019,1.0,0.9886247297342149,0.9925397967842625
317,0.017770939563860416,0.6078431372549019,1.0,0.9886311068895073,0.9925431765173675
318,0.017860564563265374,0.6078431372549019,1.0,0.9886375003651515,0.9925465633168569
319,0.01795047880893439,0.6078431372549019,1.0,0.9886439101694445,0.9925499571857783
320,0.018040683234350353,0.6078431372549019,1.0,0.9886503363105336,0.9925533581271369
321,0.018131178776008727,0.6078431372549019,1.0,0.9886567787964158,0.9925567661438947
322,0.018221966373427344,0.6078431372549019,1.0,0.9886632376349378,0.9925601812389712
323,0.01831304696915615,0.6078431372549019,1.0,0.9886697128337953,0.992563603415243
324,0.018404421508786975,0.6078431372549019,1.0,0.9886762044005323,0.9925670326755437
325,0.01849609094096335,0.6078431372549019,1.0,0.9886827123425405,0.9925704690226637
326,0.018588056217390334,0.6078431372549019,1.0,0.9886892366670593,0.9925739124593501
327,0.01868031829284446,0.6078431372549019,1.0,0.9886957773811751,0.9925773629883069
328,0.018772878125183558,0.6078431372549019,1.0,0.9887023344918203,0.9925808206121941
329,0.018865736675356785,0.6078431372549019,1.0,0.9887089080057737,0.9925842853336285
330,0.018958894907414557,0.6078431372549019,1.0,0.9887154979296593,0.9925877571551832
331,0.01905235378851857,0.6078431372549019,1.0,0.9887221042699459,0.992591236079387
332,0.01914611428895182,0.6078431372549019,1.0,0.9887287270329472,0.9925947221087253
333,0.019240177382128666,0.6078431372549019,1.0,0.9887353662248205,0.9925982152456391
334,0.019334544044605023,0.6078431372549019,1.0,0.9887420218515666,0.9926017154925252
335,0.019429215256088407,0.6078431372549019,1.0,0.9887486939190295,0.9926052228517362
336,0.019524191999448146,0.6078431372549019,1.0,0.9887553824328957,0.9926087373255803
337,0.019619475260725563,0.6078431372549019,1.0,0.9887620873986936,0.9926122589163211
338,0.019715066029144225,0.6078431372549019,1.0,0.9887688088217934,0.9926157876261776
339,0.019810965297120238,0.6078431372549019,1.0,0.9887755467074061,0.992619323457324
340,0.019907174060272516,0.6078431372549019,1.0,0.9887823010605835,0.9926228664118895
341,0.02000369331743313,0.6078431372549019,1.0,0.9887890718862176,0.9926264164919586
342,0.020100524070657676,0.6078431372549019,1.0,0.98879585918904,0.9926299736995704
343,0.020197667325235646,0.6078431372549019,1.0,0.9888026629736216,0.9926335380367192
344,0.020295124089700946,0.6078431372549019,1.0,0.9888094832443721,0.9926371095053533
345,0.020392895375842303,0.6078431372549019,1.0,0.9888163200055394,0.9926406881073764
346,0.020490982198713793,0.6078431372549019,1.0,0.9888231732612093,0.9926442738446459
347,0.020589385576645323,0.6078431372549019,1.0,0.988830043015305,0.9926478667189741
348,0.020688106531253317,0.6078431372549019,1.0,0.9888369292715865,0.9926514667321272
349,0.0207871460874512,0.6078431372549019,1.0,0.9888438320336506,0.9926550738858257
350,0.020886505273460115,0.6078431372549019,1.0,0.9888507513049297,0.9926586881817441
351,0.020986185120819602,0.6078431372549019,1.0,0.9888576870886923,0.9926623096215106
352,0.02108618666439826,0.6078431372549019,1.0,0.9888646393880417,0.9926659382067075
353,0.021186510942404507,0.6078431372549019,1.0,0.9888716082059159,0.9926695739388706
354,0.02128715899639736,0.6078431372549019,1.0,0.9888785935450874,0.9926732168194894
355,0.021388131871297282,0.6078431372549019,1.0,0.9888855954081623,0.9926768668500068
356,0.02148943061539698,0.6078431372549019,1.0,0.9888926137975803,0.9926805240318191
357,0.021591056280372334,0.6078431372549019,1.0,0.9888996487156139,0.9926841883662757
358,0.02169300992129327,0.6078431372549019,1.0,0.9889067001643681,0.9926878598546797
359,0.021795292596634715,0.6078431372549019,1.0,0.9889137681457802,0.9926915384982866
360,0.021897905368287646,0.6078431372549019,1.0,0.9889208526616191,0.9926952242983051
361,0.022000849301570063,0.6470588235294118,1.0,0.9889279537134849,0.9926989172558971
362,0.02210412546523808,0.6470588235294118,1.0,0.9889350713028084,0.9927026173721766
363,0.022207734931496935,0.6470588235294118,1.0,0.9889422054308513,0.9927063246482107
364,0.022311678776012277,0.6470588235294118,1.0,0.9889493560987049,0.992710039085019
365,0.022415958077921162,0.6470588235294118,1.0,0.9889565233072903,0.9927137606835732
366,0.022520573919843398,0.6470588235294118,1.0,0.9889637070573576,0.9927174894447979
367,0.022625527387892704,0.6470588235294118,1.0,0.9889709073494858,0.9927212253695692
368,0.022730819571688023,0.6470588235294118,1.0,0.9889781241840823,0.992724968458716
369,0.02283645156436479,0.6470588235294118,1.0,0.9889853575613824,0.9927287187130192
370,0.022942424462586312,0.7254901960784313,1.0,0.9889926074814492,0.9927324761332108
371,0.023048739366555188,0.7254901960784313,1.0,0.9889998739441727,0.9927362407199758
372,0.02315539738002466,0.7254901960784313,1.0,0.9890071569492698,0.99274001247395
373,0.023262399610310132,0.7254901960784313,1.0,0.9890144564962837,0.9927437913957214
374,0.02336974716830062,0.7254901960784313,1.0,0.989021772584584,0.9927475774858293
375,0.023477441168470302,0.7254901960784313,1.0,0.9890291052133654,0.9927513707447644
376,0.023585482728890106,0.7254901960784313,1.0,0.9890364543816482,0.9927551711729689
377,0.02369387297123931,0.7254901960784313,1.0,0.9890438200882775,0.9927589787708361
378,0.02380261302081719,0.7254901960784313,1.0,0.9890512023319229,0.9927627935387104
379,0.023911704006554638,0.7254901960784313,1.0,0.9890586011110779,0.9927666154768876
380,0.024021147061026017,0.7254901960784313,1.0,0.9890660164240601,0.9927704445856141
381,0.02413094332046077,0.7254901960784313,1.0,0.9890734482690102,0.9927742808650872
382,0.024241093924755326,0.7254901960784313,1.0,0.989080896643892,0.9927781243154552
383,0.024351600017484896,0.7254901960784313,1.0,0.989088361546492,0.9927819749368169
384,0.024462462745915355,0.7254901960784313,1.0,0.9890958429744191,0.9927858327292215
385,0.024573683261015097,0.7254901960784313,1.0,0.9891033409251038,0.9927896976926691
386,0.02468526271746705,0.7254901960784313,1.0,0.9891108553957983,0.99279356982711
387,0.024797202273680673,0.7254901960784313,1.0,0.9891183863835764,0.9927974491324447
388,0.024909503091803918,0.7254901960784313,1.0,0.9891259338853322,0.992801335608524
389,0.025022166337735373,0.7254901960784313,1.0,0.9891334978977809,0.9928052292551489
390,0.025135193181136273,0.7254901960784313,1.0,0.9891410784174575,0.9928091300720704
391,0.025248584795442695,0.7254901960784313,1.0,0.9891486754407168,0.9928130380589892
392,0.025362342357877793,0.7254901960784313,1.0,0.9891562889637338,0.9928169532155564
393,0.02547646704946392,0.7254901960784313,1.0,0.9891639189825017,0.9928208755413722
394,0.025590960055034986,0.7254901960784313,1.0,0.9891715654928334,0.992824805035987
395,0.02570582256324864,0.7254901960784313,1.0,0.9891792284903598,0.9928287416989007
396,0.025821055766598697,0.7254901960784313,1.0,0.9891869079705302,0.9928326855295623
397,0.025936660861427548,0.7254901960784313,1.0,0.9891946039286121,0.9928366365273708
398,0.026052639047938496,0.7254901960784313,1.0,0.98920231635969,0.9928405946916741
399,0.02616899153020827,0.7254901960784313,1.0,0.9892100452586662,0.9928445600217696
400,0.02628571951619947,0.7254901960784313,1.0,0.9892177906202594,0.9928485325169037
401,0.026402824217773208,0.7254901960784313,1.0,0.9892255524390055,0.992852512176272
402,0.026520306850701572,0.7254901960784313,1.0,0.9892333307092563,0.9928564989990191
403,0.026638168634680333,0.7254901960784313,1.0,0.98924112542518,0.9928604929842383
404,0.02675641079334158,0.7254901960784313,1.0,0.9892489365807602,0.992864494130972
405,0.026875034554266437,0.7254901960784313,1.0,0.9892567641697961,0.9928685024382111
406,0.026994041148997755,0.7254901960784313,1.0,0.9892646081859022,0.9928725179048955
407,0.02711343181305295,0.7254901960784313,1.0,0.9892724686225077,0.9928765405299134
408,0.027233207785936825,0.7254901960784313,1.0,0.9892803454728563,0.9928805703121015
409,0.027353370311154444,0.7254901960784313,1.0,0.9892882387300062,0.9928846072502451
410,0.02747392063622401,0.7254901960784313,1.0,0.9892961483868294,0.9928886513430777
411,0.02759486001268984,0.7254901960784313,1.0,0.989304074436012,0.9928927025892812
412,0.027716189696135318,0.7254901960784313,1.0,0.9893120168700532,0.9928967609874855
413,0.027837910946196025,0.7254901960784313,1.0,0.9893199756812655,0.9929008265362689
414,0.027960025026572723,0.7254901960784313,1.0,0.9893279508617745,0.9929048992341574
415,0.02808253320504453,0.7254901960784313,1.0,0.9893359424035182,0.9929089790796253
416,0.028205436753482013,0.7254901960784313,1.0,0.9893439502982474,0.9929130660710944
417,0.028328736947860506,0.7254901960784313,1.0,0.9893519745375248,0.9929171602069347
418,0.028452435068273225,0.7254901960784313,1.0,0.9893600151127249,0.9929212614854636
419,0.02857653239894467,0.7254901960784313,1.0,0.9893680720150342,0.9929253699049465
420,0.0287010302282439,0.7254901960784313,1.0,0.9893761452354504,0.992929485463596
421,0.02882592984869793,0.7254901960784313,1.0,0.9893842347647824,0.9929336081595725
422,0.028951232557005123,0.7254901960784313,1.0,0.9893923405936502,0.992937737990984
423,0.029076939654048638,0.7254901960784313,1.0,0.9894004627124842,0.9929418749558852
424,0.02920305244491004,0.7254901960784313,1.0,0.9894086011115256,0.9929460190522787
425,0.029329572238882724,0.7254901960784313,1.0,0.9894167557808256,0.9929501702781144
426,0.029456500349485604,0.7254901960784313,1.0,0.9894249267102455,0.9929543286312889
427,0.029583838094476657,0.7254901960784313,1.0,0.9894331138894567,0.992958494109646
428,0.029711586795866655,0.7254901960784313,1.0,0.9894413173079395,0.9929626667109769
429,0.02983974777993293,0.7254901960784313,1.0,0.9894495369549844,0.9929668464330194
430,0.029968322377233084,0.7254901960784313,1.0,0.9894577728196903,0.9929710332734583
431,0.030097311922618816,0.7254901960784313,1.0,0.9894660248909657,0.992975227229925
432,0.03022671775524978,0.7254901960784313,1.0,0.9894742931575274,0.9929794282999982
433,0.03035654121860748,0.7254901960784313,1.0,0.9894825776079011,0.9929836364812027
434,0.030486783660509255,0.7254901960784313,1.0,0.9894908782304206,0.9929878517710103
435,0.030617446433122246,0.7450980392156863,1.0,0.9894991950132279,0.9929920741668392
436,0.030748530892977438,0.7450980392156863,1.0,0.9895075279442732,0.9929963036660543
437,0.03088003840098371,0.7450980392156863,1.0,0.9895158770113142,0.9930005402659665
438,0.031011970322442038,0.7450980392156863,1.0,0.9895242422019164,0.9930047839638335
439,0.031144328027059576,0.7450980392156863,1.0,0.9895326235034527,0.9930090347568592
440,0.031277112888963975,0.7450980392156863,1.0,0.9895410209031034,0.9930132926421936
441,0.031410326286717576,0.7450980392156863,1.0,0.9895494343878556,0.9930175576169331
442,0.031543969603331765,0.7450980392156863,1.0,0.9895578639445036,0.9930218296781201
443,0.031678044226281295,0.7450980392156863,1.0,0.9895663095596483,0.9930261088227432
444,0.03181255154751868,0.7450980392156863,1.0,0.9895747712196973,0.9930303950477369
445,0.031947492963488734,0.7450980392156863,1.0,0.9895832489108647,0.9930346883499817
446,0.03208286987514298,0.7450980392156863,1.0,0.9895917426191707,0.9930389887263037
447,0.03221868368795424,0.7450980392156863,1.0,0.9896002523304419,0.9930432961734755
448,0.03235493581193119,0.7450980392156863,1.0,0.9896087780303108,0.993047610688215
449,0.032491627661633,0.7647058823529411,1.0,0.9896173197042157,0.9930519322671859
450,0.03262876065618409,0.7647058823529411,1.0,0.9896258773374009,0.9930562609069976
451,0.03276633621928879,0.7647058823529411,1.0,0.989634450914916,0.9930605966042053
452,0.03290435577924615,0.7647058823529411,1.0,0.9896430404216162,0.9930649393553095
453,0.03304282076896472,0.7647058823529411,1.0,0.9896516458421621,0.9930692891567564
454,0.03318173262597754,0.7647058823529411,1.0,0.9896602671610195,0.9930736460049375
455,0.03332109279245691,0.7647058823529411,1.0,0.9896689043624592,0.9930780098961901
456,0.033460902715229515,0.7647058823529411,1.0,0.9896775574305573,0.9930823808267963
457,0.03360116384579135,0.7647058823529411,1.0,0.9896862263491946,0.9930867587929841
458,0.03374187764032282,0.7647058823529411,1.0,0.9896949111020564,0.9930911437909263
459,0.03388304555970384,0.7647058823529411,1.0,0.9897036116726333,0.993095535816741
460,0.034024669069528994,0.7647058823529411,1.0,0.98971232804422,0.993099934866492
461,0.03416674964012282,0.7647058823529411,1.0,0.989721060199916,0.9931043409361873
462,0.034309288746555006,0.7647058823529411,1.0,0.989729808122625,0.9931087540217808
463,0.034452287868655736,0.7647058823529411,1.0,0.9897385717950551,0.9931131741191709
464,0.034595748491031024,0.7647058823529411,1.0,0.9897473511997186,0.9931176012242015
465,0.034739672103078115,0.7647058823529411,1.0,0.989756146318932,0.9931220353326609
466,0.03488406019900103,0.7647058823529411,1.0,0.989764957134816,0.9931264764402825
467,0.03502891427782603,0.7647058823529411,1.0,0.9897737836292952,0.9931309245427449
468,0.03517423584341715,0.7647058823529411,1.0,0.9897826257840981,0.993135379635671
469,0.035320026404491806,0.7647058823529411,1.0,0.9897914835807572,0.9931398417146288
470,0.035466287474636565,0.7647058823529411,1.0,0.9898003570006086,0.9931443107751308
471,0.035613020572322705,0.7647058823529411,1.0,0.9898092460247926,0.9931487868126344
472,0.03576022722092212,0.7647058823529411,1.0,0.9898181506342529,0.9931532698225417
473,0.03590790894872306,0.7647058823529411,1.0,0.989827070809737,0.9931577598001992
474,0.03605606728894596,0.7647058823529411,1.0,0.9898360065317959,0.993162256740898
475,0.0362047037797595,0.7647058823529411,1.0,0.9898449577807845,0.9931667606398739
476,0.03635381996429638,0.7647058823529411,1.0,0.989853924536861,0.9931712714923071
477,0.03650341739066952,0.7647058823529411,1.0,0.9898629067799873,0.9931757892933223
478,0.03665349761198803,0.7647058823529411,1.0,0.9898719044899287,0.9931803140379887
479,0.03680406218637339,0.7647058823529411,1.0,0.989880917646254,0.9931848457213197
480,0.03695511267697554,0.7647058823529411,1.0,0.9898899462283356,0.9931893843382732
481,0.03710665065198918,0.7647058823529411,1.0,0.9898989902153491,0.9931939298837514
482,0.037258677684670075,0.7647058823529411,1.0,0.989908049586274,0.993198482352601
483,0.037411195353351315,0.7647058823529411,1.0,0.9899171243198928,0.9932030417396126
484,0.037564205241459765,0.7647058823529411,1.0,0.9899262143947916,0.9932076080395214
485,0.03771770893753245,0.7647058823529411,1.0,0.9899353197893601,0.9932121812470064
486,0.03787170803523304,0.7647058823529411,1.0,0.9899444404817912,0.9932167613566912
487,0.038026204133368505,0.7647058823529411,1.0,0.9899535764500815,0.9932213483631434
488,0.03818119883590557,0.7647058823529411,1.0,0.989962727672031,0.9932259422608745
489,0.0383366937519875,0.7647058823529411,1.0,0.9899718941252431,0.9932305430443403
490,0.03849269049595064,0.7647058823529411,1.0,0.9899810757871248,0.9932351507079409
491,0.038649190687341385,0.7647058823529411,1.0,0.9899902726348868,0.99323976524602
492,0.03880619595093278,0.7647058823529411,1.0,0.989999484645543,0.9932443866528656
493,0.038963707916741565,0.7647058823529411,1.0,0.9900087117959114,0.9932490149227096
494,0.03912172822004499,0.7647058823529411,1.0,0.9900179540626134,0.9932536500497277
495,0.03928025850139787,0.7647058823529411,1.0,0.990027211422074,0.99325829202804
496,0.03943930040664951,0.7647058823529411,1.0,0.9900364838505221,0.9932629408517101
497,0.039598855586960864,0.7647058823529411,1.0,0.9900457713239905,0.9932675965147456
498,0.03975892569882171,0.7647058823529411,1.0,0.9900550738183158,0.9932722590110983
499,0.03991951240406778,0.7647058823529411,1.0,0.9900643913091384,0.9932769283346634
500,0.040080617369898076,0.7647058823529411,1.0,0.9900737237719027,0.9932816044792802
501,0.04024224226889208,0.7647058823529411,1.0,0.9900830711818573,0.9932862874387318
502,0.040404388779027196,0.7647058823529411,1.0,0.9900924335140551,0.9932909772067451
503,0.040567058583696185,0.7647058823529411,1.0,0.9901018107433526,0.9932956737769908
504,0.040730253371724603,0.7647058823529411,1.0,0.9901112028444111,0.9933003771430833
505,0.04089397483738836,0.7647058823529411,1.0,0.9901206097916964,0.9933050872985809
506,0.041058224680431216,0.7647058823529411,1.0,0.9901300315594781,0.9933098042369856
507,0.041223004606082615,0.7647058823529411,1.0,0.9901394681218312,0.9933145279517429
508,0.041388316325075176,0.7647058823529411,1.0,0.9901489194526347,0.9933192584362425
509,0.04155416155366262,0.7647058823529411,1.0,0.9901583855255727,0.9933239956838175
510,0.041720542013637514,0.7647058823529411,1.0,0.9901678663141341,0.9933287396877445
511,0.04188745943234917,0.7647058823529411,1.0,0.9901773617916129,0.9933334904412443
512,0.04205491554272152,0.7647058823529411,1.0,0.9901868719311078,0.993338247937481
513,0.042222912083271155,0.7647058823529411,1.0,0.9901963967055233,0.9933430121695624
514,0.04239145079812541,0.7647058823529411,1.0,0.9902059360875688,0.9933477831305403
515,0.04256053343704042,0.7647058823529411,1.0,0.9902154900497594,0.9933525608134095
516,0.04273016175541932,0.7647058823529411,1.0,0.9902250585644157,0.9933573452111091
517,0.04290033751433039,0.7647058823529411,1.0,0.9902346416036641,0.9933621363165214
518,0.0430710624805254,0.7647058823529411,1.0,0.9902442391394369,0.9933669341224727
519,0.043242338426458006,0.7647058823529411,1.0,0.9902538511434725,0.9933717386217324
520,0.043414167130302064,0.7647058823529411,1.0,0.9902634775873154,0.9933765498070143
521,0.043586550375970146,0.7647058823529411,1.0,0.9902731184423162,0.9933813676709751
522,0.04375948995313197,0.7647058823529411,1.0,0.9902827736796325,0.9933861922062154
523,0.04393298765723307,0.7647058823529411,1.0,0.9902924432702283,0.9933910234052794
524,0.04410704528951345,0.7647058823529411,1.0,0.9903021271848741,0.993395861260655
525,0.044281664657026217,0.7647058823529411,1.0,0.9903118253941481,0.9934007057647738
526,0.0444568475726564,0.7647058823529411,1.0,0.9903215378684351,0.9934055569100106
527,0.04463259585513967,0.7647058823529411,1.0,0.9903312645779276,0.9934104146886843
528,0.04480891132908139,0.7647058823529411,1.0,0.9903410054926254,0.9934152790930572
529,0.044985795824975354,0.7647058823529411,1.0,0.9903507605823362,0.993420150115335
530,0.045163251179222985,0.7647058823529411,1.0,0.9903605298166754,0.9934250277476676
531,0.04534127923415229,0.7647058823529411,1.0,0.9903703131650669,0.9934299119821481
532,0.04551988183803703,0.7647058823529411,1.0,0.9903801105967424,0.9934348028108134
533,0.04569906084511583,0.7647058823529411,1.0,0.9903899220807426,0.9934397002256439
534,0.045878818115611515,0.7647058823529411,1.0,0.9903997475859169,0.9934446042185637
535,0.046059155515750426,0.7647058823529411,1.0,0.9904095870809231,0.9934495147814408
536,0.046240074917781746,0.7647058823529411,1.0,0.9904194405342289,0.9934544319060867
537,0.04642157819999698,0.7647058823529411,1.0,0.990429307914111,0.9934593555842565
538,0.04660366724674939,0.7647058823529411,1.0,0.9904391891886557,0.9934642858076489
539,0.0467863439484736,0.7843137254901961,1.0,0.9904490843257593,0.9934692225679068
540,0.04696961020170526,0.7843137254901961,1.0,0.9904589932931281,0.9934741658566163
541,0.04715346790910069,0.7843137254901961,1.0,0.9904689160582789,0.9934791156653073
542,0.04733791897945666,0.7843137254901961,1.0,0.9904788525885387,0.9934840719854539
543,0.04752296532773012,0.7843137254901961,1.0,0.9904888028510457,0.9934890348084733
544,0.04770860887505824,0.7843137254901961,1.0,0.990498766812749,0.9934940041257269
545,0.04789485154877817,0.7843137254901961,1.0,0.990508744440409,0.9934989799285197
546,0.048081695282447226,0.7843137254901961,1.0,0.9905187357005979,0.9935039622081006
547,0.04826914201586284,0.7843137254901961,1.0,0.9905287405596994,0.9935089509556623
548,0.04845719369508279,0.7843137254901961,1.0,0.9905387589839098,0.9935139461623415
549,0.0486458522724453,0.7843137254901961,1.0,0.9905487909392373,0.9935189478192182
550,0.04883511970658934,0.7843137254901961,1.0,0.9905588363915032,0.993523955917317
551,0.04902499796247506,0.7843137254901961,1.0,0.9905688953063416,0.993528970447606
552,0.04921548901140409,0.7843137254901961,1.0,0.9905789676491998,0.9935339914009973
553,0.04940659483104004,0.7843137254901961,1.0,0.9905890533853388,0.9935390187683468
554,0.049598317405428985,0.7843137254901961,1.0,0.9905991524798332,0.9935440525404546
555,0.0497906587250201,0.7843137254901961,1.0,0.990609264897572,0.9935490927080647
556,0.04998362078668637,0.7843137254901961,1.0,0.9906193906032584,0.9935541392618651
557,0.05017720559374526,0.7843137254901961,1.0,0.9906295295614108,0.9935591921924878
558,0.050371415155979544,0.7843137254901961,1.0,0.9906396817363622,0.9935642514905089
559,0.05056625148965812,0.7843137254901961,1.0,0.9906498470922611,0.9935693171464485
560,0.05076171661755696,0.7843137254901961,1.0,0.9906600255930718,0.9935743891507711
561,0.05095781256898021,0.7843137254901961,1.0,0.9906702172025746,0.9935794674938853
562,0.05115454137978112,0.7843137254901961,1.0,0.9906804218843663,0.9935845521661434
563,0.05135190509238329,0.7843137254901961,1.0,0.9906906396018602,0.9935896431578424
564,0.051549905755801734,0.7843137254901961,1.0,0.9907008703182867,0.9935947404592236
565,0.051748545425664344,0.7843137254901961,1.0,0.9907111139966935,0.9935998440604721
566,0.05194782616423302,0.7843137254901961,1.0,0.9907213705999465,0.9936049539517178
567,0.05214775004042527,0.7843137254901961,1.0,0.9907316400907288,0.9936100701230345
568,0.052348319129835584,0.7843137254901961,1.0,0.9907419224315428,0.9936151925644409
569,0.052549535514757044,0.7843137254901961,1.0,0.9907522175847092,0.9936203212658995
570,0.05275140128420284,0.7843137254901961,1.0,0.9907625255123681,0.9936254562173179
571,0.05295391853392801,0.7843137254901961,1.0,0.990772846176479,0.9936305974085475
572,0.05315708936645127,0.7843137254901961,1.0,0.9907831795388213,0.9936357448293848
573,0.0533609158910768,0.7843137254901961,1.0,0.9907935255609949,0.9936408984695705
574,0.05356540022391607,0.7843137254901961,1.0,0.9908038842044199,0.99364605831879
575,0.0537705444879099,0.7843137254901961,1.0,0.990814255430338,0.9936512243666736
576,0.0539763508128504,0.7843137254901961,1.0,0.990824639199812,0.9936563966027958
577,0.05418282133540322,0.7843137254901961,1.0,0.9908350354737265,0.9936615750166761
578,0.05438995819912964,0.7843137254901961,1.0,0.9908454442127886,0.9936667595977786
579,0.054597763554508856,0.7843137254901961,1.0,0.9908558653775278,0.9936719503355127
580,0.05480623955896024,0.7843137254901961,1.0,0.9908662989282967,0.9936771472192318
581,0.05501538837686586,0.7843137254901961,1.0,0.9908767448252713,0.9936823502382351
582,0.055225212179592816,0.7843137254901961,1.0,0.9908872030284517,0.9936875593817662
583,0.05543571314551591,0.7843137254901961,1.0,0.9908976734976619,0.9936927746390137
584,0.055646893460040155,0.7843137254901961,1.0,0.9909081561925508,0.9936979959991115
585,0.05585875531562356,0.7843137254901961,1.0,0.9909186510725926,0.9937032234511382
586,0.056071300911799786,0.7843137254901961,1.0,0.9909291580970868,0.9937084569841179
587,0.056284532455201035,0.7843137254901961,1.0,0.9909396772251591,0.9937136965870199
588,0.05649845215958101,0.7843137254901961,1.0,0.9909502084157615,0.9937189422487585
589,0.05671306224583784,0.7843137254901961,1.0,0.9909607516276728,0.9937241939581931
590,0.05692836494203713,0.7843137254901961,1.0,0.9909713068194995,0.9937294517041291
591,0.05714436248343511,0.7843137254901961,1.0,0.9909818739496755,0.9937347154753167
592,0.057361057112501786,0.7843137254901961,1.0,0.9909924529764631,0.9937399852604517
593,0.05757845107894439,0.7843137254901961,1.0,0.9910030438579532,0.9937452610481756
594,0.05779654663973053,0.7843137254901961,1.0,0.9910136465520661,0.9937505428270752
595,0.05801534605911179,0.7843137254901961,1.0,0.9910242610165516,0.9937558305856831
596,0.05823485160864706,0.7843137254901961,1.0,0.9910348872089895,0.9937611243124774
597,0.058455065567226315,0.7843137254901961,1.0,0.9910455250867903,0.9937664239958821
598,0.058675990221094106,0.7843137254901961,1.0,0.9910561746071955,0.9937717296242669
599,0.058897627863873404,0.7843137254901961,1.0,0.9910668357272784,0.9937770411859471
600,0.059119980796589415,0.7843137254901961,1.0,0.9910775084039438,0.9937823586691845
601,0.05934305132769332,0.7843137254901961,1.0,0.9910881925939296,0.9937876820621865
602,0.0595668417730865,0.7843137254901961,1.0,0.9910988882538063,0.9937930113531063
603,0.05979135445614427,0.7843137254901961,1.0,0.9911095953399784,0.9937983465300436
604,0.060016591707740284,0.7843137254901961,1.0,0.9911203138086839,0.9938036875810441
605,0.06024255586627058,0.7843137254901961,1.0,0.9911310436159957,0.9938090344940997
606,0.06046924927767789,0.7843137254901961,1.0,0.9911417847178216,0.9938143872571488
607,0.060696674295475976,0.7843137254901961,1.0,0.9911525370699049,0.9938197458580758
608,0.06092483328077405,0.7843137254901961,1.0,0.9911633006278253,0.9938251102847115
609,0.06115372860230139,0.7843137254901961,1.0,0.991174075346999,0.9938304805248338
610,0.06138336263643183,0.7843137254901961,1.0,0.991184861182679,0.9938358565661664
611,0.06161373776720847,0.7843137254901961,1.0,0.9911956580899566,0.9938412383963802
612,0.06184485638636842,0.7843137254901961,1.0,0.9912064660237606,0.9938466260030924
613,0.062076720893367555,0.7843137254901961,1.0,0.9912172849388592,0.9938520193738671
614,0.06230933369540562,0.7843137254901961,1.0,0.9912281147898596,0.9938574184962155
615,0.06254269720745105,0.7843137254901961,1.0,0.9912389555312089,0.9938628233575952
616,0.0627768138522661,0.7843137254901961,1.0,0.9912498071171945,0.9938682339454114
617,0.06301168606043195,0.7843137254901961,1.0,0.9912606695019449,0.9938736502470157
618,0.06324731627037405,0.7843137254901961,1.0,0.9912715426394301,0.9938790722497073
619,0.0634837069283873,0.7843137254901961,1.0,0.9912824264834621,0.9938844999407326
620,0.06372086048866155,0.7843137254901961,1.0,0.9912933209876956,0.9938899333072849
621,0.06395877941330709,0.803921568627451,1.0,0.9913042261056287,0.9938953723365054
622,0.06419746617238006,0.803921568627451,1.0,0.991315141790603,0.9939008170154824
623,0.06443692324390826,0.803921568627451,1.0,0.9913260679958046,0.9939062673312516
624,0.06467715311391688,0.803921568627451,1.0,0.9913370046742647,0.9939117232707969
625,0.06491815827645406,0.803921568627451,1.0,0.9913479517788597,0.9939171848210492
626,0.06515994123361718,0.803921568627451,1.0,0.9913589092623126,0.9939226519688875
627,0.06540250449557847,0.803921568627451,1.0,0.9913698770771929,0.9939281247011388
628,0.06564585058061129,0.803921568627451,1.0,0.9913808551759172,0.9939336030045776
629,0.06588998201511624,0.803921568627451,1.0,0.9913918435107506,0.9939390868659267
630,0.06613490133364726,0.803921568627451,1.0,0.9914028420338061,0.9939445762718571
631,0.06638061107893814,0.803921568627451,1.0,0.9914138506970465,0.9939500712089877
632,0.06662711380192882,0.803921568627451,1.0,0.9914248694522837,0.9939555716638858
633,0.06687441206179175,0.803921568627451,1.0,0.9914358982511805,0.9939610776230673
634,0.06712250842595875,0.803921568627451,1.0,0.9914469370452504,0.9939665890729962
635,0.06737140547014736,0.803921568627451,1.0,0.9914579857858589,0.9939721060000851
636,0.0676211057783878,0.803921568627451,1.0,0.9914690444242233,0.9939776283906954
637,0.06787161194304973,0.803921568627451,1.0,0.991480112911414,0.9939831562311371
638,0.06812292656486907,0.803921568627451,1.0,0.9914911911983549,0.9939886895076689
639,0.06837505225297512,0.803921568627451,1.0,0.9915022792358242,0.9939942282064987
640,0.06862799162491766,0.803921568627451,1.0,0.9915133769744546,0.9939997723137831
641,0.06888174730669397,0.803921568627451,1.0,0.9915244843647346,0.994005321815628
642,0.06913632193277633,0.803921568627451,1.0,0.9915356013570086,0.9940108766980883
643,0.06939171814613906,0.803921568627451,1.0,0.9915467279014777,0.9940164369471683
644,0.06964793859828632,0.803921568627451,1.0,0.9915578639482004,0.9940220025488217
645,0.06990498594927937,0.803921568627451,1.0,0.9915690094470937,0.9940275734889515
646,0.07016286286776421,0.803921568627451,1.0,0.9915801643479327,0.9940331497534105
647,0.0704215720309995,0.803921568627451,1.0,0.9915913286003524,0.9940387313280009
648,0.07068111612488402,0.803921568627451,1.0,0.9916025021538476,0.9940443181984749
649,0.07094149784398487,0.803921568627451,1.0,0.9916136849577738,0.9940499103505346
650,0.07120271989156532,0.803921568627451,1.0,0.9916248769613483,0.9940555077698318
651,0.07146478497961274,0.803921568627451,1.0,0.9916360781136501,0.9940611104419684
652,0.07172769582886697,0.803921568627451,1.0,0.9916472883636211,0.9940667183524968
653,0.07199145516884854,0.803921568627451,1.0,0.991658507660067,0.9940723314869194
654,0.07225606573788677,0.803921568627451,1.0,0.9916697359516572,0.994077949830689
655,0.07252153028314857,0.8235294117647058,1.0,0.9916809731869262,0.9940835733692089
656,0.07278785156066661,0.8235294117647058,1.0,0.9916922193142741,0.994089202087833
657,0.07305503233536817,0.8235294117647058,1.0,0.9917034742819673,0.994094835971866
658,0.07332307538110379,0.8235294117647058,1.0,0.9917147380381388,0.9941004750065633
659,0.07359198348067593,0.8235294117647058,1.0,0.9917260105307899,0.994106119177131
660,0.07386175942586809,0.8235294117647058,1.0,0.9917372917077898,0.9941117684687267
661,0.07413240601747366,0.8235294117647058,1.0,0.9917485815168771,0.9941174228664587
662,0.07440392606532491,0.8235294117647058,1.0,0.99175987990566,0.9941230823553867
663,0.07467632238832243,0.8235294117647058,1.0,0.9917711868216172,0.9941287469205218
664,0.07494959781446406,0.8235294117647058,1.0,0.9917825022120992,0.9941344165468264
665,0.07522375518087454,0.8235294117647058,1.0,0.9917938260243279,0.9941400912192146
666,0.07549879733383486,0.8235294117647058,1.0,0.9918051582053982,0.9941457709225524
667,0.07577472712881167,0.8235294117647058,1.0,0.9918164987022785,0.9941514556416571
668,0.07605154743048717,0.8235294117647058,1.0,0.9918278474618113,0.9941571453612982
669,0.07632926111278875,0.8235294117647058,1.0,0.991839204430714,0.9941628400661972
670,0.07660787105891866,0.8235294117647058,1.0,0.99185056955558,0.9941685397410278
671,0.07688738016138426,0.8235294117647058,1.0,0.9918619427828789,0.994174244370416
672,0.07716779132202775,0.8235294117647058,1.0,0.9918733240589573,0.99417995393894
673,0.07744910745205652,0.8235294117647058,1.0,0.9918847133300402,0.9941856684311305
674,0.0777313314720733,0.8235294117647058,1.0,0.991896110542231,0.9941913878314711
675,0.07801446631210633,0.8235294117647058,1.0,0.9919075156415126,0.9941971121243979
676,0.07829851491164005,0.8235294117647058,1.0,0.9919189285737481,0.9942028412942998
677,0.07858348021964547,0.8235294117647058,1.0,0.9919303492846817,0.994208575325519
678,0.07886936519461069,0.8235294117647058,1.0,0.9919417777199393,0.9942143142023505
679,0.07915617280457185,0.8235294117647058,1.0,0.9919532138250292,0.9942200579090426
680,0.07944390602714371,0.8235294117647058,1.0,0.9919646575453434,0.994225806429797
681,0.07973256784955075,0.8235294117647058,1.0,0.9919761088261575,0.9942315597487689
682,0.08002216126865812,0.8235294117647058,1.0,0.9919875676126322,0.994237317850067
683,0.0803126892910026,0.8431372549019608,1.0,0.9919990338498138,0.9942430807177538
684,0.08060415493282412,0.8431372549019608,1.0,0.9920105074826351,0.9942488483358457
685,0.08089656122009675,0.8431372549019608,1.0,0.992021988455916,0.994254620688313
686,0.08118991118856038,0.8431372549019608,1.0,0.9920334767143646,0.9942603977590802
687,0.08148420788375213,0.8431372549019608,1.0,0.9920449722025777,0.9942661795320258
688,0.08177945436103784,0.8431372549019608,1.0,0.9920564748650416,0.994271965990983
689,0.08207565368564405,0.8431372549019608,1.0,0.9920679846461332,0.9942777571197393
690,0.08237280893268967,0.8431372549019608,1.0,0.9920795014901205,0.994283552902037
691,0.08267092318721782,0.8431372549019608,1.0,0.9920910253411634,0.9942893533215728
692,0.08296999954422811,0.8431372549019608,1.0,0.992102556143315,0.9942951583619987
693,0.08327004110870848,0.8431372549019608,1.0,0.9921140938405216,0.9943009680069215
694,0.08357105099566767,0.8431372549019608,1.0,0.9921256383766244,0.9943067822399033
695,0.0838730323301675,0.8431372549019608,1.0,0.9921371896953594,0.9943126010444614
696,0.08417598824735519,0.8431372549019608,1.0,0.992148747740359,0.9943184244040686
697,0.08447992189249603,0.8431372549019608,1.0,0.9921603124551523,0.9943242523021532
698,0.08478483642100612,0.8431372549019608,1.0,0.9921718837831667,0.9943300847220992
699,0.08509073499848481,0.8627450980392157,1.0,0.9921834616677272,0.9943359216472466
700,0.08539762080074798,0.8627450980392157,1.0,0.9921950460520591,0.9943417630608913
701,0.08570549701386061,0.8627450980392157,1.0,0.9922066368792873,0.9943476089462852
702,0.08601436683417021,0.8627450980392157,1.0,0.9922182340924383,0.9943534592866365
703,0.08632423346833983,0.8627450980392157,1.0,0.99222983763444,0.9943593140651101
704,0.08663510013338119,0.8627450980392157,1.0,0.9922414474481233,0.9943651732648271
705,0.08694697005668847,0.8627450980392157,1.0,0.9922530634762227,0.9943710368688653
706,0.08725984647607155,0.8627450980392157,1.0,0.9922646856613769,0.9943769048602596
707,0.08757373263978953,0.8627450980392157,1.0,0.9922763139461305,0.9943827772220017
708,0.08788863180658481,0.8627450980392157,1.0,0.9922879482729333,0.9943886539370405
709,0.08820454724571651,0.8627450980392157,1.0,0.9922995885841429,0.9943945349882819
710,0.08852148223699478,0.8627450980392157,1.0,0.9923112348220242,0.9944004203585894
711,0.08883944007081464,0.8627450980392157,1.0,0.9923228869287511,0.9944063100307844
712,0.08915842404819008,0.8627450980392157,1.0,0.992334544846407,0.9944122039876453
713,0.08947843748078854,0.8627450980392157,1.0,0.9923462085169856,0.9944181022119088
714,0.08979948369096521,0.8627450980392157,1.0,0.992357877882392,0.9944240046862698
715,0.09012156601179738,0.8627450980392157,1.0,0.9923695528844433,0.9944299113933807
716,0.09044468778711928,0.8627450980392157,1.0,0.9923812334648698,0.9944358223158527
717,0.09076885237155656,0.8627450980392157,1.0,0.9923929195653156,0.9944417374362554
718,0.09109406313056134,0.8627450980392157,1.0,0.9924046111273396,0.9944476567371168
719,0.09142032344044705,0.8627450980392157,1.0,0.9924163080924162,0.9944535802009238
720,0.09174763668842335,0.8627450980392157,1.0,0.9924280104019365,0.9944595078101223
721,0.09207600627263154,0.8627450980392157,1.0,0.9924397179972088,0.9944654395471169
722,0.09240543560217974,0.8627450980392157,1.0,0.99245143081946,0.9944713753942718
723,0.09273592809717814,0.8627450980392157,1.0,0.9924631488098357,0.9944773153339103
724,0.09306748718877476,0.8627450980392157,1.0,0.9924748719094019,0.9944832593483154
725,0.09340011631919085,0.8627450980392157,1.0,0.9924866000591455,0.9944892074197297
726,0.09373381894175677,0.8627450980392157,1.0,0.992498333199975,0.9944951595303557
727,0.09406859852094784,0.8627450980392157,1.0,0.992510071272722,0.9945011156623557
728,0.09440445853242015,0.8627450980392157,1.0,0.9925218142181412,0.9945070757978524
729,0.09474140246304687,0.8823529411764706,1.0,0.9925335619769124,0.9945130399189285
730,0.0950794338109542,0.8823529411764706,1.0,0.9925453144896403,0.9945190080076276
731,0.09541855608555797,0.8823529411764706,1.0,0.9925570716968561,0.9945249800459535
732,0.09575877280759988,0.8823529411764706,1.0,0.9925688335390184,0.994530956015871
733,0.09610008750918402,0.8823529411764706,1.0,0.9925805999565135,0.9945369358993059
734,0.0964425037338137,0.9019607843137255,1.0,0.9925923708896571,0.9945429196781449
735,0.09678602503642823,0.9019607843137255,1.0,0.9926041462786946,0.9945489073342362
736,0.09713065498343953,0.9019607843137255,1.0,0.9926159260638024,0.9945548988493892
737,0.09747639715276966,0.9019607843137255,1.0,0.9926277101850887,0.9945608942053752
738,0.09782325513388741,0.9019607843137255,1.0,0.9926394985825938,0.994566893383927
739,0.09817123252784606,0.9019607843137255,1.0,0.9926512911962924,0.9945728963667393
740,0.0985203329473205,0.9019607843137255,1.0,0.992663087966093,0.9945789031354693
741,0.09887056001664467,0.9019607843137255,1.0,0.9926748888318401,0.9945849136717358
742,0.09922191737184942,0.9019607843137255,1.0,0.992686693733314,0.9945909279571209
743,0.09957440866070018,0.9019607843137255,1.0,0.9926985026102326,0.9945969459731683
744,0.0999280375427346,0.9019607843137255,1.0,0.9927103154022519,0.9946029677013852
745,0.10028280768930099,0.9019607843137255,1.0,0.9927221320489668,0.9946089931232415
746,0.10063872278359594,0.9019607843137255,1.0,0.9927339524899125,0.9946150222201701
747,0.10099578652070294,0.9019607843137255,1.0,0.992745776664565,0.9946210549735673
748,0.10135400260763065,0.9019607843137255,1.0,0.9927576045123422,0.9946270913647929
749,0.10171337476335117,0.9019607843137255,1.0,0.992769435972605,0.99463313137517
750,0.10207390671883892,0.9019607843137255,1.0,0.9927812709846577,0.9946391749859859
751,0.10243560221710936,0.9019607843137255,1.0,0.9927931094877497,0.9946452221784914
752,0.10279846501325753,0.9019607843137255,1.0,0.9928049514210755,0.994651272933902
753,0.10316249887449752,0.9019607843137255,1.0,0.9928167967237767,0.9946573272333971
754,0.10352770758020112,0.9019607843137255,1.0,0.992828645334942,0.9946633850581205
755,0.1038940949219374,0.9019607843137255,1.0,0.9928404971936086,0.9946694463891809
756,0.10426166470351195,0.9019607843137255,1.0,0.9928523522387632,0.9946755112076517
757,0.1046304207410062,0.9019607843137255,1.0,0.9928642104093428,0.9946815794945716
758,0.10500036686281737,0.9019607843137255,1.0,0.9928760716442355,0.9946876512309438
759,0.10537150690969804,0.9019607843137255,1.0,0.9928879358822819,0.9946937263977377
760,0.10574384473479585,0.9019607843137255,1.0,0.9928998030622753,0.9946998049758876
761,0.10611738420369392,0.9019607843137255,1.0,0.9929116731229636,0.9947058869462937
762,0.10649212919445053,0.9019607843137255,1.0,0.9929235460030493,0.9947119722898222
763,0.10686808359763975,0.9019607843137255,1.0,0.9929354216411912,0.9947180609873053
764,0.10724525131639165,0.9019607843137255,1.0,0.9929472999760048,0.9947241530195413
765,0.10762363626643275,0.9019607843137255,1.0,0.9929591809460637,0.9947302483672953
766,0.10800324237612688,0.9019607843137255,1.0,0.9929710644899005,0.9947363470112988
767,0.10838407358651587,0.9019607843137255,1.0,0.9929829505460069,0.9947424489322497
768,0.10876613385136033,0.9019607843137255,1.0,0.9929948390528363,0.9947485541108138
769,0.10914942713718098,0.9019607843137255,1.0,0.9930067299488031,0.994754662527623
770,0.10953395742329948,0.9019607843137255,1.0,0.9930186231722846,0.9947607741632774
771,0.10991972870188009,0.9019607843137255,1.0,0.993030518661622,0.9947668889983442
772,0.11030674497797097,0.9019607843137255,1.0,0.9930424163551205,0.9947730070133584
773,0.11069501026954556,0.9019607843137255,1.0,0.9930543161910513,0.9947791281888229
774,0.11108452860754475,0.9019607843137255,1.0,0.9930662181076522,0.9947852525052087
775,0.1114753040359182,0.9019607843137255,1.0,0.9930781220431281,0.9947913799429549
776,0.11186734061166675,0.9019607843137255,1.0,0.9930900279356523,0.9947975104824693
777,0.11226064240488443,0.9019607843137255,1.0,0.993101935723368,0.9948036441041284
778,0.11265521349880042,0.9019607843137255,1.0,0.9931138453443883,0.9948097807882771
779,0.11305105798982192,0.9019607843137255,1.0,0.9931257567367978,0.9948159205152297
780,0.11344817998757636,0.9019607843137255,1.0,0.9931376698386534,0.9948220632652697
781,0.11384658361495409,0.9019607843137255,1.0,0.9931495845879852,0.9948282090186498
782,0.11424627300815138,0.9019607843137255,1.0,0.9931615009227974,0.9948343577555923
783,0.11464725231671301,0.9215686274509803,1.0,0.9931734187810698,0.9948405094562894
784,0.11504952570357575,0.9215686274509803,1.0,0.9931853381007579,0.9948466641009033
785,0.1154530973451114,0.9215686274509803,1.0,0.9931972588197947,0.9948528216695661
786,0.11585797143116998,0.9215686274509803,1.0,0.9932091808760909,0.9948589821423807
787,0.1162641521651235,0.9215686274509803,1.0,0.9932211042075366,0.99486514549942
788,0.11667164376390955,0.9215686274509803,1.0,0.9932330287520019,0.9948713117207278
789,0.11708045045807482,0.9215686274509803,1.0,0.9932449544473378,0.9948774807863193
790,0.11749057649181945,0.9411764705882353,1.0,0.9932568812313772,0.9948836526761803
791,0.11790202612304067,0.9411764705882353,1.0,0.9932688090419363,0.9948898273702679
792,0.1183148036233773,0.9411764705882353,1.0,0.9932807378168148,0.994896004848511
793,0.11872891327825406,0.9411764705882353,1.0,0.9932926674937976,0.9949021850908101
794,0.11914435938692582,0.9411764705882353,1.0,0.9933045980106555,0.9949083680770374
795,0.11956114626252255,0.9411764705882353,1.0,0.9933165293051458,0.9949145537870376
796,0.11997927823209396,0.9411764705882353,1.0,0.993328461315014,0.9949207422006274
797,0.12039875963665429,0.9411764705882353,1.0,0.9933403939779941,0.9949269332975961
798,0.12081959483122771,0.9411764705882353,1.0,0.9933523272318102,0.9949331270577054
799,0.1212417881848931,0.9411764705882353,1.0,0.9933642610141769,0.9949393234606904
800,0.12166534408082987,0.9411764705882353,1.0,0.9933761952628005,0.9949455224862589
801,0.12209026691636317,0.9411764705882353,1.0,0.9933881299153802,0.994951724114092
802,0.12251656110300947,0.9411764705882353,1.0,0.9934000649096086,0.9949579283238447
803,0.1229442310665227,0.9411764705882353,1.0,0.9934120001831732,0.994964135095145
804,0.12337328124693996,0.9411764705882353,1.0,0.9934239356737571,0.9949703444075955
805,0.12380371609862752,0.9411764705882353,1.0,0.9934358713190399,0.9949765562407723
806,0.12423554009032738,0.9411764705882353,1.0,0.9934478070566987,0.994982770574226
807,0.12466875770520332,0.9411764705882353,1.0,0.9934597428244092,0.9949889873874819
808,0.12510337344088773,0.9411764705882353,1.0,0.9934716785598469,0.9949952066600396
809,0.12553939180952825,0.9411764705882353,1.0,0.9934836142006874,0.995001428371374
810,0.1259768173378343,0.9411764705882353,1.0,0.9934955496846082,0.9950076525009346
811,0.1264156545671246,0.9411764705882353,1.0,0.9935074849492888,0.9950138790281468
812,0.12685590805337382,0.9411764705882353,1.0,0.9935194199324124,0.9950201079324108
813,0.12729758236726021,0.9411764705882353,1.0,0.9935313545716667,0.9950263391931032
814,0.12774068209421302,0.9411764705882353,1.0,0.9935432888047446,0.9950325727895761
815,0.1281852118344598,0.9411764705882353,1.0,0.9935552225693454,0.9950388087011579
816,0.12863117620307463,0.9411764705882353,1.0,0.9935671558031758,0.9950450469071531
817,0.1290785798300257,0.9411764705882353,1.0,0.9935790884439507,0.9950512873868429
818,0.1295274273602234,0.9411764705882353,1.0,0.9935910204293944,0.9950575301194852
819,0.12997772345356878,0.9411764705882353,1.0,0.9936029516972414,0.9950637750843148
820,0.13042947278500153,0.9411764705882353,1.0,0.9936148821852376,0.9950700222605438
821,0.13088268004454895,0.9411764705882353,1.0,0.9936268118311409,0.9950762716273613
822,0.13133734993737442,0.9411764705882353,1.0,0.9936387405727224,0.9950825231639345
823,0.1317934871838261,0.9411764705882353,1.0,0.9936506683477675,0.9950887768494079
824,0.1322510965194863,0.9411764705882353,1.0,0.9936625950940767,0.995095032662904
825,0.13271018269522036,0.9411764705882353,1.0,0.9936745207494665,0.9951012905835239
826,0.13317075047722604,0.9411764705882353,1.0,0.9936864452517705,0.9951075505903467
827,0.1336328046470831,0.9411764705882353,1.0,0.9936983685388405,0.9951138126624303
828,0.13409635000180273,0.9411764705882353,1.0,0.9937102905485472,0.9951200767788112
829,0.13456139135387762,0.9411764705882353,1.0,0.9937222112187813,0.9951263429185051
830,0.13502793353133186,0.9411764705882353,1.0,0.9937341304874545,0.9951326110605071
831,0.13549598137777066,0.9411764705882353,1.0,0.9937460482925005,0.9951388811837913
832,0.13596553975243136,0.9411764705882353,1.0,0.9937579645718757,0.995145153267312
833,0.1364366135302333,0.9411764705882353,1.0,0.9937698792635605,0.9951514272900029
834,0.1369092076018286,0.9411764705882353,1.0,0.9937817923055603,0.995157703230778
835,0.13738332687365304,0.9411764705882353,1.0,0.993793703635906,0.9951639810685317
836,0.13785897626797677,0.9411764705882353,1.0,0.9938056131926556,0.9951702607821385
837,0.13833616072295576,0.9411764705882353,1.0,0.9938175209138945,0.9951765423504543
838,0.13881488519268279,0.9411764705882353,1.0,0.993829426737737,0.9951828257523152
839,0.1392951546472388,0.9411764705882353,1.0,0.9938413306023273,0.995189110966539
840,0.1397769740727448,0.9411764705882353,1.0,0.9938532324458397,0.9951953979719245
841,0.14026034847141358,0.9411764705882353,1.0,0.9938651322064807,0.9952016867472522
842,0.14074528286160123,0.9411764705882353,1.0,0.9938770298224887,0.9952079772712846
843,0.1412317822778599,0.9411764705882353,1.0,0.9938889252321363,0.995214269522766
844,0.14171985177098942,0.9411764705882353,1.0,0.9939008183737302,0.995220563480423
845,0.14220949640809025,0.9411764705882353,1.0,0.9939127091856126,0.9952268591229644
846,0.14270072127261582,0.9411764705882353,1.0,0.9939245976061621,0.9952331564290819
847,0.1431935314644253,0.9607843137254902,1.0,0.9939364835737948,0.9952394553774502
848,0.1436879320998366,0.9607843137254902,1.0,0.9939483670269649,0.9952457559467268
849,0.14418392831167973,0.9607843137254902,1.0,0.9939602479041661,0.9952520581155525
850,0.14468152524934946,0.9607843137254902,1.0,0.9939721261439322,0.995258361862552
851,0.14518072807885954,0.9607843137254902,1.0,0.9939840016848381,0.9952646671663332
852,0.14568154198289568,0.9607843137254902,1.0,0.9939958744655012,0.9952709740054884
853,0.14618397216086984,0.9607843137254902,1.0,0.9940077444245814,0.9952772823585938
854,0.146688023828974,0.9607843137254902,1.0,0.9940196115007833,0.9952835922042103
855,0.14719370222023415,0.9607843137254902,1.0,0.994031475632856,0.995289903520883
856,0.14770101258456503,0.9607843137254902,1.0,0.9940433367595947,0.9952962162871422
857,0.14820996018882418,0.9607843137254902,1.0,0.9940551948198415,0.995302530481503
858,0.14872055031686704,0.9607843137254902,1.0,0.9940670497524864,0.9953088460824658
859,0.14923278826960154,0.9607843137254902,1.0,0.994078901496468,0.9953151630685168
860,0.14974667936504307,0.9607843137254902,1.0,0.9940907499907748,0.9953214814181274
861,0.15026222893837,0.9607843137254902,1.0,0.994102595174446,0.9953278011097553
862,0.15077944234197885,0.9607843137254902,1.0,0.9941144369865721,0.9953341221218442
863,0.15129832494553977,0.9607843137254902,1.0,0.9941262753662964,0.9953404444328244
864,0.15181888213605269,0.9607843137254902,1.0,0.9941381102528155,0.9953467680211123
865,0.1523411193179026,0.9607843137254902,1.0,0.9941499415853806,0.9953530928651118
866,0.1528650419129163,0.9607843137254902,1.0,0.9941617693032982,0.995359418943213
867,0.1533906553604185,0.9607843137254902,1.0,0.9941735933459313,0.995365746233794
868,0.15391796511728784,0.9607843137254902,1.0,0.9941854136526994,0.9953720747152199
869,0.1544469766580143,0.9607843137254902,1.0,0.9941972301630809,0.9953784043658439
870,0.15497769547475548,0.9607843137254902,1.0,0.994209042816613,0.9953847351640067
871,0.15551012707739373,0.9607843137254902,1.0,0.994220851552893,0.9953910670880374
872,0.1560442769935936,0.9607843137254902,1.0,0.9942326563115788,0.9953974001162534
873,0.15658015076885878,0.9607843137254902,1.0,0.9942444570323906,0.9954037342269607
874,0.1571177539665902,0.9607843137254902,1.0,0.9942562536551112,0.9954100693984541
875,0.1576570921681434,0.9607843137254902,1.0,0.994268046119587,0.9954164056090173
876,0.1581981709728865,0.9607843137254902,1.0,0.9942798343657291,0.9954227428369237
877,0.1587409959982586,0.9607843137254902,1.0,0.9942916183335142,0.9954290810604355
878,0.15928557287982795,0.9607843137254902,1.0,0.9943033979629855,0.9954354202578053
879,0.1598319072713502,0.9607843137254902,1.0,0.9943151731942533,0.9954417604072751
880,0.1603800048448276,0.9607843137254902,1.0,0.9943269439674965,0.9954481014870772
881,0.16092987129056738,0.9607843137254902,1.0,0.994338710222963,0.9954544434754345
882,0.16148151231724125,0.9607843137254902,1.0,0.9943504719009709,0.9954607863505603
883,0.16203493365194455,0.9607843137254902,1.0,0.9943622289419093,0.9954671300906588
884,0.16259014104025532,0.9607843137254902,1.0,0.9943739812862391,0.995473474673925
885,0.16314714024629456,0.9607843137254902,1.0,0.9943857288744942,0.9954798200785455
886,0.1637059370527858,0.9607843137254902,1.0,0.9943974716472821,0.9954861662826984
887,0.16426653726111484,0.9607843137254902,1.0,0.994409209545285,0.9954925132645532
888,0.16482894669139062,0.9607843137254902,1.0,0.9944209425092606,0.9954988610022717
889,0.1653931711825049,0.9803921568627451,1.0,0.994432670480043,0.9955052094740077
890,0.1659592165921936,0.9803921568627451,1.0,0.9944443933985436,0.9955115586579074
891,0.1665270887970972,0.9803921568627451,1.0,0.9944561112057522,0.9955179085321096
892,0.16709679369282163,0.9803921568627451,1.0,0.9944678238427372,0.9955242590747462
893,0.1676683371939999,0.9803921568627451,1.0,0.9944795312506476,0.9955306102639417
894,0.1682417252343533,0.9803921568627451,1.0,0.9944912333707129,0.9955369620778146
895,0.16881696376675268,0.9803921568627451,1.0,0.9945029301442443,0.9955433144944761
896,0.16939405876328098,0.9803921568627451,1.0,0.994514621512636,0.9955496674920319
897,0.16997301621529443,0.9803921568627451,1.0,0.9945263074173654,0.9955560210485811
898,0.17055384213348534,0.9803921568627451,1.0,0.9945379877999944,0.9955623751422175
899,0.1711365425479444,0.9803921568627451,1.0,0.99454966260217,0.995568729751029
900,0.1717211235082228,0.9803921568627451,1.0,0.9945613317656258,0.9955750848530982
901,0.17230759108339586,0.9803921568627451,1.0,0.9945729952321818,0.9955814404265028
902,0.1728959513621252,0.9803921568627451,1.0,0.9945846529437464,0.9955877964493154
903,0.17348621045272258,0.9803921568627451,1.0,0.9945963048423166,0.9955941528996041
904,0.17407837448321314,0.9803921568627451,1.0,0.9946079508699789,0.9956005097554325
905,0.17467244960139866,0.9803921568627451,1.0,0.9946195909689102,0.9956068669948598
906,0.17526844197492197,0.9803921568627451,1.0,0.9946312250813789,0.9956132245959416
907,0.17586635779133067,0.9803921568627451,1.0,0.9946428531497458,0.9956195825367296
908,0.17646620325814114,0.9803921568627451,1.0,0.9946544751164643,0.9956259407952718
909,0.17706798460290363,0.9803921568627451,1.0,0.994666090924082,0.9956322993496132
910,0.17767170807326615,0.9803921568627451,1.0,0.9946777005152412,0.9956386581777955
911,0.17827737993704,0.9803921568627451,1.0,0.9946893038326797,0.9956450172578576
912,0.17888500648226446,0.9803921568627451,1.0,0.9947009008192319,0.995651376567836
913,0.17949459401727205,0.9803921568627451,1.0,0.9947124914178294,0.9956577360857646
914,0.18010614887075427,0.9803921568627451,1.0,0.9947240755715018,0.9956640957896751
915,0.18071967739182723,0.9803921568627451,1.0,0.9947356532233779,0.9956704556575975
916,0.1813351859500973,0.9803921568627451,1.0,0.9947472243166862,0.9956768156675598
917,0.1819526809357276,0.9803921568627451,1.0,0.9947587887947558,0.995683175797589
918,0.1825721687595041,0.9803921568627451,1.0,0.9947703466010174,0.9956895360257103
919,0.18319365585290237,0.9803921568627451,1.0,0.9947818976790037,0.9956958963299483
920,0.1838171486681542,0.9803921568627451,1.0,0.9947934419723509,0.9957022566883265
921,0.1844426536783145,0.9803921568627451,1.0,0.9948049794247988,0.995708617078868
922,0.18507017737732884,0.9803921568627451,1.0,0.9948165099801922,0.9957149774795958
923,0.18569972628010065,0.9803921568627451,1.0,0.9948280335824814,0.9957213378685323
924,0.1863313069225586,0.9803921568627451,1.0,0.994839550175723,0.9957276982237004
925,0.18696492586172514,0.9803921568627451,1.0,0.9948510597040809,0.9957340585231231
926,0.18760058967578375,0.9803921568627451,1.0,0.994862562111827,0.9957404187448243
927,0.1882383049641479,0.9803921568627451,1.0,0.994874057343342,0.9957467788668284
928,0.1888780783475294,0.9803921568627451,1.0,0.9948855453431162,0.9957531388671609
929,0.18951991646800667,0.9803921568627451,1.0,0.9948970260557504,0.9957594987238486
930,0.19016382598909443,0.9803921568627451,1.0,0.9949084994259565,0.9957658584149198
931,0.19080981359581242,0.9803921568627451,1.0,0.9949199653985585,0.9957722179184046
932,0.1914578859947548,0.9803921568627451,1.0,0.9949314239184932,0.9957785772123349
933,0.19210804991416006,0.9803921568627451,1.0,0.994942874930811,0.9957849362747447
934,0.19276031210398045,0.9803921568627451,1.0,0.9949543183806766,0.9957912950836708
935,0.19341467933595255,0.9803921568627451,1.0,0.99496575421337,0.9957976536171521
936,0.19407115840366734,0.9803921568627451,1.0,0.9949771823742869,0.9958040118532308
937,0.19472975612264043,0.9803921568627451,1.0,0.9949886028089402,0.9958103697699517
938,0.19539047933038334,0.9803921568627451,1.0,0.9950000154629597,0.9958167273453635
939,0.19605333488647433,0.9803921568627451,1.0,0.995011420282094,0.9958230845575181
940,0.1967183296726292,0.9803921568627451,1.0,0.9950228172122103,0.995829441384471
941,0.1973854705927735,0.9803921568627451,1.0,0.9950342061992961,0.995835797804282
942,0.19805476457311338,0.9803921568627451,1.0,0.9950455871894588,0.9958421537950152
943,0.19872621856220815,0.9803921568627451,1.0,0.9950569601289276,0.9958485093347386
944,0.19939983953104218,0.9803921568627451,1.0,0.995068324964054,0.9958548644015254
945,0.20007563447309704,0.9803921568627451,1.0,0.9950796816413117,0.9958612189734536
946,0.2007536104044246,0.9803921568627451,1.0,0.9950910301072983,0.9958675730286062
947,0.2014337743637193,0.9803921568627451,1.0,0.9951023703087358,0.9958739265450716
948,0.20211613341239174,0.9803921568627451,1.0,0.9951137021924714,0.9958802795009437
949,0.20280069463464184,0.9803921568627451,1.0,0.9951250257054778,0.9958866318743225
950,0.203487465137532,0.9803921568627451,1.0,0.9951363407948542,0.9958929836433137
951,0.20417645205106144,0.9803921568627451,1.0,0.9951476474078277,0.9958993347860293
952,0.20486766252824007,0.9803921568627451,1.0,0.9951589454917527,0.9959056852805881
953,0.20556110374516232,0.9803921568627451,1.0,0.9951702349941126,0.9959120351051152
954,0.20625678290108243,0.9803921568627451,1.0,0.9951815158625206,0.9959183842377428
955,0.2069547072184883,0.9803921568627451,1.0,0.9951927880447197,0.9959247326566105
956,0.2076548839431773,0.9803921568627451,1.0,0.9952040514885838,0.9959310803398649
957,0.20835732034433102,0.9803921568627451,1.0,0.9952153061421188,0.9959374272656605
958,0.20906202371459065,0.9803921568627451,1.0,0.9952265519534628,0.9959437734121594
959,0.20976900137013307,0.9803921568627451,1.0,0.9952377888708865,0.9959501187575321
960,0.21047826065074673,0.9803921568627451,1.0,0.9952490168427951,0.995956463279957
961,0.21118980891990735,0.9803921568627451,1.0,0.9952602358177276,0.9959628069576213
962,0.2119036535648552,0.9803921568627451,1.0,0.9952714457443587,0.9959691497687209
963,0.2126198019966709,0.9803921568627451,1.0,0.9952826465714985,0.9959754916914605
964,0.21333826165035322,0.9803921568627451,1.0,0.9952938382480938,0.9959818327040542
965,0.21405903998489573,0.9803921568627451,1.0,0.9953050207232289,0.9959881727847253
966,0.2147821444833641,0.9803921568627451,1.0,0.9953161939461256,0.995994511911707
967,0.21550758265297446,0.9803921568627451,1.0,0.9953273578661446,0.9960008500632422
968,0.2162353620251708,0.9803921568627451,1.0,0.9953385124327856,0.996007187217584
969,0.21696549015570307,0.9803921568627451,1.0,0.9953496575956885,0.9960135233529954
970,0.21769797462470625,0.9803921568627451,1.0,0.9953607933046337,0.9960198584477508
971,0.2184328230367782,0.9803921568627451,1.0,0.995371919509543,0.9960261924801344
972,0.2191700430210594,0.9803921568627451,1.0,0.9953830361604799,0.9960325254284419
973,0.21990964223131185,0.9803921568627451,1.0,0.9953941432076507,0.9960388572709802
974,0.22065162834599808,0.9803921568627451,1.0,0.9954052406014052,0.9960451879860674
975,0.22139600906836168,0.9803921568627451,1.0,0.9954163282922367,0.9960515175520336
976,0.22214279212650684,0.9803921568627451,1.0,0.9954274062307831,0.9960578459472205
977,0.2228919852734783,0.9803921568627451,1.0,0.9954384743678278,0.9960641731499819
978,0.22364359628734262,0.9803921568627451,1.0,0.9954495326543,0.996070499138684
979,0.224397632971268,0.9803921568627451,1.0,0.9954605810412752,0.9960768238917054
980,0.22515410315360607,0.9803921568627451,1.0,0.9954716194799763,0.9960831473874379
981,0.2259130146879729,0.9803921568627451,1.0,0.9954826479217737,0.9960894696042857
982,0.22667437545333016,0.9803921568627451,1.0,0.9954936663181861,0.9960957905206665
983,0.22743819335406767,0.9803921568627451,1.0,0.9955046746208819,0.9961021101150116
984,0.22820447632008461,0.9803921568627451,1.0,0.9955156727816784,0.9961084283657655
985,0.22897323230687264,0.9803921568627451,1.0,0.9955266607525435,0.996114745251387
986,0.22974446929559802,0.9803921568627451,1.0,0.9955376384855958,0.9961210607503487
987,0.23051819529318443,0.9803921568627451,1.0,0.9955486059331057,0.9961273748411376
988,0.23129441833239645,0.9803921568627451,1.0,0.9955595630474953,0.9961336875022552
989,0.2320731464719228,0.9803921568627451,1.0,0.9955705097813397,0.9961399987122179
990,0.23285438779645962,0.9803921568627451,1.0,0.9955814460873669,0.9961463084495569
991,0.23363815041679517,0.9803921568627451,1.0,0.9955923719184592,0.9961526166928186
992,0.23442444246989322,0.9803921568627451,1.0,0.9956032872276531,0.9961589234205649
993,0.23521327211897824,0.9803921568627451,1.0,0.9956141919681404,0.9961652286113731
994,0.23600464755361977,0.9803921568627451,1.0,0.9956250860932683,0.9961715322438367
995,0.23679857698981724,0.9803921568627451,1.0,0.9956359695565403,0.9961778342965649
996,0.23759506867008584,0.9803921568627451,1.0,0.9956468423116167,0.9961841347481835
997,0.23839413086354175,0.9803921568627451,1.0,0.9956577043123153,0.9961904335773344
998,0.23919577186598773,0.9803921568627451,1.0,0.9956685555126115,0.9961967307626766
999,0.24,0.9803921568627451,1.0,0.9956793958666396,0.9962030262828858

